Stochastic and Tensor Network simulations of the Hubbard Model

The Hubbard model is an important tool to understand the electrical properties of various materials. More specifically, on the honeycomb lattice it is used to describe graphene predicting a quantum phase transition from a semimetal to a Mott insulating state. In this work two different numerical techniques are presented that have been employed for simulations of the Hubbard model: The Hybrid Monte Carlo algorithm on the one hand allowed us to simulate unprecedentedly large lattices, whereas Tensor Networks can be used to completely avoid the sign problem. Respective strengths and weaknesses of the methods are discussed.

==> plots/Hubb_K0_U1_Mu0_B0_L3x4_D2_odd.txt <==
2.5	0.461679131829594	0.956631471362871	0.359875452260899	11.6409497714873
5	0.456121735761988	0.504964648909488	0.2615441601459	11.8260098156447
7.5	0.0631171201609691	0.500033596172595	0.260464342197995	11.8280910440083
10	0.00350475442701916	0.500000226375905	0.260457034511789	11.8281051312026
12.5	-0.00175824156823987	0.500000001525728	0.260456985271354	11.8281052261243
15	0.00122358251465614	0.500000000006369	0.260456984948098	11.8281052267532
17.5	0.000170198091351141	0.499999999871897	0.260456984818545	11.8281052268191
20	-0.000120750435096502	0.499999999598914	0.260456984155336	11.8281052256695
22.5	9.50752964009418e-06	0.499999988475838	0.260456960448716	11.8281052322944
25	1.77314214778896e-05	0.500000278146456	0.260457769396225	11.8281049321423
27.5	-1.57270536616821e-05	0.50000341459915	0.260467893405369	11.8281008722919
30	5.8042283190246e-07	0.500010656020353	0.260449858817703	11.8281041488918
32.5	2.93945205617757e-06	0.500120231201372	0.260106966365914	11.827870552257
35	-2.17357345674981e-06	0.505101736595922	0.266803645131735	11.8276512579788
37.5	-6.18406322880217e-08	0.454923317327887	0.199189101833254	11.7570594993683
40	4.56595409118477e-07	0.140000243954984	0.280182581312645	11.5342445304586
42.5	-3.05557300483889e-07	-0.0133996666358435	-1.09914418378828	11.7167921495801
45	-1.70770465416816e-08	0.000210703143440539	1.11005824505938	10.2513913748551
47.5	6.87773429698719e-08	-0.000117605439814827	-1.06799181269431	11.747374146424
50	-4.39727061618974e-08	8.64495307927471e-08	-1.06780753305997	11.9668664265735


==> plots/Hubb_K0_U1_Mu0_B0_L3x4_D4_odd.txt <==
2.5	1.69908543712928	0.665889927176004	-0.513352282738704	11.9853581913734
5	0.197063915770437	0.501241986135097	-0.504065008049366	11.9765164633921
7.5	0.00827617989149653	0.500008374843817	-0.503993560690492	11.9764474675866
10	0.0215095826337454	0.500000056429448	-0.503993078823978	11.9764470022072
12.5	-0.00258305813973434	0.500000000377303	-0.503993075573617	11.9764469990747
15	-0.00550933373726659	0.499999999988067	-0.503993075531192	11.9764469990091
17.5	0.00199317063746735	0.500000000551649	-0.50399307579662	11.9764469992524
20	0.00093996013715429	0.500000001721864	-0.503993071315027	11.9764469938259
22.5	-0.000332532844119356	0.500000031992406	-0.503993019464337	11.9764469196365
25	-8.83175479092212e-05	0.500000343148418	-0.5039926710442	11.9764465241267
27.5	0.000104956172682022	0.499998101749509	-0.503998841710046	11.9764885959291
30	1.41229215235827e-05	0.500091676766792	-0.503898542983056	11.9767590682262
32.5	-2.43217437865506e-05	0.501344304154025	-0.504875100865462	11.9827538094335
35	9.86319360290513e-07	0.499347875601566	-0.491319067947067	12.0004066808622
37.5	4.30335549365435e-06	0.39948049488153	-0.132305588548562	10.7361747098695
40	-1.37797079993202e-06	-0.110141858256767	-0.577849072185497	13.5033413518973
42.5	-5.21347319474142e-07	0.0641834708336285	-2.36154293254729	11.9787496697496
45	4.68191424561926e-07	-0.000139402081342116	-0.0846935099317076	12.1038823820153
47.5	1.03558303701844e-08	-5.77289600343101e-06	-0.629683760288877	12.4037255643746
50	-9.75403902891466e-08	1.01622757521893e-06	-0.829978096897925	12.9565138021045


==> plots/Hubb_K0_U1_Mu0_B0_L3x4_D6_fu_odd.txt <==
2.5	0.617798928175172
5	0.500852590022904
7.5	0.500005747614233
10	0.500000038727207
12.5	0.500000000261336
15	0.500000000008005
17.5	0.500000000204786
20	0.500000002875483
22.5	0.500000085543985
25	0.500000613121184
27.5	0.49999910551887
30	0.499938633665392
32.5	0.499244581552986
35	0.500087014685536
37.5	0.500014204013988
40	0.499960563069623
42.5	0.499972891967593
45	0.500000088793207
47.5	0.499999732190985
50	0.50000006892068
52.5	0.500000011848085
55	0.50000008476265
57.5	0.50000269257465
60	0.500004368487889
62.5	0.50000039831643
65	0.500000002298152
67.5	0.500000002691818
70	0.499999995248014
72.5	0.50000007786139
75	0.500000266171223
77.5	0.50000111490209
80	0.499999501250266
82.5	0.500001864012387
85	0.500013854837254
87.5	0.500000534937712
90	0.500000018656906
92.5	0.500000002122142
95	0.500000106872417
97.5	0.500000037711396
100	0.500000055631463
102.5	0.500000243907098
105	0.49999994913434
107.5	0.500000085350553
110	0.500000263608332
112.5	0.500000044681466
115	0.499999985233452
117.5	0.500000001634977
120	0.500000000599476
122.5	0.499999999645612
125	0.499999996133152
127.5	0.500001185796997
130	0.500000091708465
132.5	0.500000406697113
135	0.499999355457721
137.5	0.500000201351042
140	0.499999760019859
142.5	0.499999950861702
145	0.500002207751069
147.5	0.500000015080815
150	0.500003700898381
152.5	0.451144235234889
155	0.500000953260835
157.5	0.500005663030133
160	0.499995664345475


==> plots/Hubb_K0_U1_Mu0_B0_L3x4_D6_odd.txt <==
2.5	2.91040561867196	0.61779892817608	-0.840540596238305	11.9399755239215
5	0.186371944818424	0.500852590371526	-0.866186199514691	11.9433449645621
7.5	0.0155275927511607	0.500005747624645	-0.866373097113707	11.943369805359
10	0.00173464694929684	0.500000038727502	-0.86637435711907	11.9433699728392
12.5	0.000111674624592065	0.500000000260472	-0.866374365608981	11.9433699740149
15	-8.97517412458407e-05	0.499999999927303	-0.866374365695529	11.9433699737304
17.5	3.51831566422798e-05	0.500000000265263	-0.866374364725276	11.9433699735885
20	7.31965232690202e-06	0.500000001460766	-0.866374364758001	11.9433700197337
22.5	-2.49958904906145e-06	0.499999942402649	-0.866374525645003	11.9433697415452
25	-1.766594959404e-07	0.499999821761998	-0.866377153893727	11.9433729643438
27.5	2.44009270659391e-07	0.500006040525487	-0.866400541348582	11.9435741931227
30	2.36908953974523e-09	0.500052797800134	-0.866340183219658	11.9431471188173
32.5	-2.0014470049081e-08	0.496748814712945	-0.874891721239639	11.9393279680305
35	1.08545527974063e-09	0.501382456613365	-0.857040499023281	11.7856399840102
37.5	1.15993205983008e-09	0.348071509666288	-1.43082026369028	10.6129682128763
40	-4.1885552825863e-10	0.0449779087840718	-1.10642515361712	13.8085899829577
42.5	-2.39007036391605e-11	-0.00160590436843838	-0.997737821909241	9.22041473045373
45	1.90028437425587e-11	0.000318106096349394	-0.334143861447208	11.5744959105648
47.5	-2.84350321068006e-12	-2.13197639269257e-05	0.41161299974028	10.3008130623619
50	1.81543668986664e-13	3.76751126245319e-07	-0.436618306338548	22.0578945759022


==> plots/Hubb_K1_Mu0_B0_L3x4_exact.txt <==
0	-15.5610	-15.2367	-15.3989	-15.0746
1	-12.8081	-12.6066	-12.6021	-12.2818
2	-10.5298	-10.3782	-10.2043	-9.8968
2.5	-9.5578	-9.4154	-9.1483	-8.8505	20
3	-8.6914	-8.5527	-8.1816	-7.8953	12
3.5	-7.9250	-7.7876	-7.2982	-7.0245	12
4	-7.2516	-7.1148	-6.4908	-6.2304	10
4.5	-6.6623	-6.5268	-5.7516	-5.5045	10
5	-6.1474	-6.0143	-5.0723	-4.8382	9
5.5	-5.6969	-5.5672	-4.4449	-4.2235	9
6	-5.3015	-5.1761	-3.8623	-3.6528	8


==> plots/Hubb_K1_U0_Mu0_B0_exact.txt <==
1	-2.	-1.
2	-9.517540966287267	-9.170244610953407
3	-24.77232482416771	-24.179681077171693
4	-44.08811820431431	-44.07493524192469
5	-72.0468792483097	-71.89741906113684
6	-104.26251375459157	-104.26246534280591
7	-144.58493007144688	-144.57509730191236
8	-189.37087243004464	-189.37087239065494
9	-242.4740092483992	-242.4739022850544
10	-299.7353492599833	-299.7353492599721


==> plots/Hubb_K1_U4_Mu0_B0_L2x4_D8_odd_trot1.txt <==
1	1	5.53587818959287	-1.55539572562897	-0.904637961114324
2	1	-4.26519907807316	-2.11191908173068	-1.42972441712779
3	1	-4.74434327917178	-2.18651341039016	-1.3878641729797
4	1	-4.78479846135417	-2.20784415771979	-1.27763172915468
5	1	-5.65645421706779	-2.21766613949281	-1.09902961708845
6	1	-5.24169227659295	-2.22269600004579	-0.779162001140139
7	1	-4.69433406036363	-2.22529883680626	-0.684965420752937
8	1	-5.79923367845471	-2.22665096244495	-1.35861320898096
9	1	-5.41298081743119	-2.22735891280148	-1.51662948911513
10	1	-4.53393441122814	-2.22773337288225	-0.8437398622979
11	1	-5.5746759221926	-2.22793349301322	-1.45922318394072
12	1	-5.78320218841933	-2.22804142837644	-1.39676012549638
13	1	-4.57701288953922	-2.22810008179937	0.0339059660576644
14	1	-4.82901913168883	-2.22813213881388	-1.20962706175599
15	1	3.96421017789898	-2.22814973357925	-1.93881164918705
16	1	-4.12592533987816	-2.22815941937217	-1.99637023495472
17	1	-4.27605622757901	-2.22816476219077	-1.97508040434221
18	1	-4.22797395580385	-2.22816771336676	-2.01371813880367
19	1	-4.21279675361942	-2.22816934493248	-2.04835930128425
20	1	-4.20489392721636	-2.22817024746007	-2.09880312212088
21	1	-4.18052163433444	-2.22817074688658	-2.09849407412912
22	1	-4.25538531875414	-2.22817102331255	-2.10284393599725
22.75	0.75	-3.74795527192345	-2.63752063317222	-2.45111970744725
23.5	0.75	-3.80642052647586	-2.68477668345502	-2.53714872032708
24.25	0.75	-3.98772097127328	-2.69596459342181	-2.56446571652263
25	0.75	-4.05235665835319	-2.6993354676216	-2.58172712214951
25.75	0.75	-4.04757338687407	-2.70057315759498	-2.59459350464217
26.5	0.75	-4.03604951782275	-2.7011136470136	-2.6038198252254
27.25	0.75	-4.02374561513907	-2.70138387628259	-2.61087636490462
28	0.75	-4.01606900419395	-2.70153218258049	-2.61638401950869
28.75	0.75	-4.01136176799643	-2.70161851770258	-2.62076769095713
29.3125	0.5625	-3.56630998209663	-2.98743348828644	-2.87104069046399
29.875	0.5625	-3.55093902003651	-3.02717991949592	-2.92454078872823
30.4375	0.5625	-3.76691376282631	-3.03909238653557	-2.94723486703262
31	0.5625	-3.8272666004385	-3.04360243401044	-2.95877958506894
31.5625	0.5625	-3.82868669188678	-3.0455574234802	-2.96719230229121
32.125	0.5625	-3.82606127848739	-3.04649873463426	-2.97466665549564
32.6875	0.5625	-3.82188944523562	-3.04699334155074	-2.98153903048928
33.25	0.5625	-3.81855665510805	-3.04727280756148	-2.98674829479438
33.8125	0.5625	-3.81650219855102	-3.04744030115627	-2.98994006564444
34.375	0.5625	-3.81558362188308	-3.0475454480207	-2.99186817291854
34.796875	0.421875	-3.49551709970664	-3.23115032239677	-3.15607938593047
35.21875	0.421875	-3.47177745164803	-3.26211034447005	-3.19397525852947
35.640625	0.421875	-3.64170268835994	-3.27246632692498	-3.20858259606653
36.0625	0.421875	-3.68898844842983	-3.27696935533107	-3.21505848012719
36.484375	0.421875	-3.69387898667835	-3.27919726604952	-3.21860189383377
36.90625	0.421875	-3.69676016340999	-3.28039736377641	-3.22074340654628
37.328125	0.421875	-3.69818417324639	-3.2810872887414	-3.2221113680105
37.75	0.421875	-3.69892166038123	-3.28150555464308	-3.22302569990842
38.06640625	0.31640625	-3.4793062581958	-3.38967454815527	-3.31628716873092
38.3828125	0.31640625	-3.46221524468999	-3.41296777315945	-3.34185175687135
38.69921875	0.31640625	-3.57938870924215	-3.42138016030795	-3.35196660006067
39.015625	0.31640625	-3.60968624702335	-3.42533856472039	-3.35673935679798
39.33203125	0.31640625	-3.61373042740767	-3.4274794175106	-3.35941270123136
39.6484375	0.31640625	-3.61662559276957	-3.4287388750626	-3.36108089509911
39.96484375	0.31640625	-3.61824932642475	-3.42952461367832	-3.36220850940688
40.28125	0.31640625	-3.61920474051673	-3.43003734478657	-3.36302451708802
40.59765625	0.31640625	-3.61990917208714	-3.43038427131588	-3.36364990661873
40.9140625	0.31640625	-3.62046279568197	-3.43062618958283	-3.36415369122255
41.23046875	0.31640625	-3.62092186210193	-3.43079924701908	-3.36457720881316
41.4677734375	0.2373046875	-3.47239271790455	-3.48981485296362	-3.41398349988924
41.705078125	0.2373046875	-3.46087657523318	-3.50624820318358	-3.4307514480469
41.9423828125	0.2373046875	-3.54105280332227	-3.51274111890571	-3.43812776569927
42.1796875	0.2373046875	-3.56058795920874	-3.5159413216158	-3.4419700869941
42.4169921875	0.2373046875	-3.56405816474525	-3.51775290087848	-3.44426458915512
42.654296875	0.2373046875	-3.56661487661339	-3.51887243111842	-3.44576739698469
42.8916015625	0.2373046875	-3.56819101211721	-3.51960659507968	-3.44682265756577
43.12890625	0.2373046875	-3.56925598165065	-3.5201093626902	-3.44760601015034
43.3662109375	0.2373046875	-3.57008438055619	-3.5204654201281	-3.4482138732517
43.603515625	0.2373046875	-3.57075521012781	-3.52072450274138	-3.44870220144158
43.8408203125	0.2373046875	-3.57131603613788	-3.52091730796057	-3.44910478419447
44.078125	0.2373046875	-3.57179579403259	-3.5210635468191	-3.44944282268455
44.3154296875	0.2373046875	-3.57221237887605	-3.52117629483807	-3.44973022520815
44.552734375	0.2373046875	-3.57257820033558	-3.5212644671156	-3.44997657941087
44.7900390625	0.2373046875	-3.57290247751825	-3.52133428658836	-3.45018882599417
44.968017578125	0.177978515625	-3.47356130581726	-3.55170817562987	-3.47552632254141
45.14599609375	0.177978515625	-3.46555783363603	-3.56247984678919	-3.48582290839114
45.323974609375	0.177978515625	-3.52010160506489	-3.56726666926512	-3.490735162659
45.501953125	0.177978515625	-3.53336690318805	-3.56976180731863	-3.49336929275396
45.679931640625	0.177978515625	-3.53604281587239	-3.57122313652873	-3.4949185963864
45.85791015625	0.177978515625	-3.53789325645065	-3.57215340444871	-3.49589019700784
46.035888671875	0.177978515625	-3.53904843014319	-3.57278199526561	-3.49652767584398
46.2138671875	0.177978515625	-3.53984293713302	-3.57322575875202	-3.49695811847301
46.391845703125	0.177978515625	-3.54045772119668	-3.57354968704081	-3.49725246223436
46.56982421875	0.177978515625	-3.54095852268958	-3.57379247858673	-3.49745262092407
46.747802734375	0.177978515625	-3.54138608304893	-3.57397842464735	-3.49758446822641
46.92578125	0.177978515625	-3.54176595043257	-3.57412342126209	-3.49766451390661
47.103759765625	0.177978515625	-3.54211475546308	-3.57423822760994	-3.49770352747656
47.2372436523438	0.13348388671875	-3.47489323389455	-3.58924598452875	-3.50980674224565
47.3707275390625	0.13348388671875	-3.46948715420428	-3.59584016371185	-3.51563812918739
47.5042114257813	0.13348388671875	-3.50719456105381	-3.59918752998854	-3.51871142176301
47.6376953125	0.13348388671875	-3.51654467753991	-3.60107994774575	-3.52044199677581
47.7711791992188	0.13348388671875	-3.51869560843329	-3.6022455298291	-3.52145575467448
47.9046630859375	0.13348388671875	-3.52020583104858	-3.60301413231283	-3.52205229990343
48.0381469726563	0.13348388671875	-3.52127382213015	-3.60354882113826	-3.52238797131995
48.171630859375	0.13348388671875	-3.52211494822932	-3.60393661719822	-3.52254870212325
48.3051147460938	0.13348388671875	-3.52284487441942	-3.60422721654847	-3.52258368946792
48.4385986328125	0.13348388671875	-3.52351708802327	-3.60445071822512	-3.52252178100642
48.5720825195313	0.13348388671875	-3.52416771627003	-3.60462628198355	-3.52237981909883
48.70556640625	0.13348388671875	-3.52482309779543	-3.60476662032532	-3.52216708928126
48.8390502929688	0.13348388671875	-3.52550453126286	-3.60488046330289	-3.52188776234653
48.9725341796875	0.13348388671875	-3.52623132633076	-3.60497398086456	-3.52154224510453
49.1060180664063	0.13348388671875	-3.52702280749506	-3.6050516407767	-3.52112790078277
49.239501953125	0.13348388671875	-3.52789990408511	-3.60511674625326	-3.52063937841651
49.3729858398438	0.13348388671875	-3.52888663060113	-3.60517178407267	-3.52006867779514
49.5064697265625	0.13348388671875	-3.53001167308144	-3.60521865638904	-3.51940501644089
49.6399536132813	0.13348388671875	-3.53131026884633	-3.6052588388711	-3.5186345318946
49.7734375	0.13348388671875	-3.53282657373379	-3.60529349088007	-3.51773983411724
49.9069213867188	0.13348388671875	-3.53461674514885	-3.60532353367534	-3.51669941338741
50.0404052734375	0.13348388671875	-3.53675302587671	-3.60534970685886	-3.51548690607663
50.1738891601563	0.13348388671875	-3.53932918830282	-3.60537260973333	-3.51407022261569
50.307373046875	0.13348388671875	-3.54246778139035	-3.6053927320274	-3.51241054658863
50.4408569335938	0.13348388671875	-3.54632968819008	-3.60541047701331	-3.51046121571969
50.5743408203125	0.13348388671875	-3.5511264928358	-3.60542617910601	-3.50816648256695
50.7078247070313	0.13348388671875	-3.55713595741947	-3.6054401174076	-3.5054601047438
50.84130859375	0.13348388671875	-3.56472030774963	-3.60545252623679	-3.50226361113298
50.9747924804688	0.13348388671875	-3.57434566570846	-3.60546360339126	-3.49848395227961
51.1082763671875	0.13348388671875	-3.58659830796427	-3.60547351668744	-3.49401025296515
51.2417602539063	0.13348388671875	-3.60218876600597	-3.60548240917818	-3.48871016808581
51.375244140625	0.13348388671875	-3.62192731615933	-3.60549040334656	-3.48242932991961
51.5087280273438	0.13348388671875	-3.64664366055498	-3.60549760449967	-3.47500352890476
51.6422119140625	0.13348388671875	-3.67701206691266	-3.60550410353237	-3.46629269046761
51.7756958007813	0.13348388671875	-3.71325046210197	-3.60550997919104	-3.4562029479916
51.9091796875	0.13348388671875	-3.75475868734253	-3.60551529993781	-3.44461352906056
52.0426635742188	0.13348388671875	-3.80001015625822	-3.60552012549345	-3.43139491035727
52.1761474609375	0.13348388671875	-3.84704319346837	-3.60552450812023	-3.4171574542399
52.3096313476563	0.13348388671875	-3.89397715975626	-3.6055284936932	-3.40351479396361
52.443115234375	0.13348388671875	-3.93870008743284	-3.60553212259854	-3.39071718472903
52.5765991210938	0.13348388671875	-3.97916991554578	-3.60553543048963	-3.37732264519272
52.7100830078125	0.13348388671875	-4.0144318834755	-3.60553844892586	-3.36226316361463
52.8435668945313	0.13348388671875	-4.04453196374836	-3.60554120591415	-3.34535803892421
52.97705078125	0.13348388671875	-4.06989462949792	-3.60554372636951	-3.32680371335346
53.1105346679688	0.13348388671875	-4.09104793187753	-3.6055460325081	-3.30679579811499
53.2440185546875	0.13348388671875	-4.10858851761865	-3.6055481441836	-3.285446572164
53.3775024414063	0.13348388671875	-4.12311173312522	-3.60555007917603	-3.26283152011389
53.510986328125	0.13348388671875	-4.13513502975707	-3.6055518534404	-3.23903785312134
53.6444702148438	0.13348388671875	-4.14508389964757	-3.60555348132143	-3.21418086470755
53.7779541015625	0.13348388671875	-4.15330300772528	-3.60555497573944	-3.1884015142586
53.9114379882813	0.13348388671875	-4.16008284752392	-3.60555634835181	-3.16186183438217
54.0115509033203	0.100112915039063	-4.17201981475193	-3.61265348059531	-3.1496146295159
54.1116638183594	0.100112915039063	-4.13816124897872	-3.61635680287621	-3.13494760101745
54.2117767333984	0.100112915039063	-4.14443492154413	-3.61847087175577	-3.11847405842333
54.3118896484375	0.100112915039063	-4.14969214136328	-3.61976402038571	-3.10127162384156
54.4120025634766	0.100112915039063	-4.15317828428298	-3.62060134051584	-3.08349701383951
54.5121154785156	0.100112915039063	-4.15651940627315	-3.62117034080827	-3.06567307478086
54.6122283935547	0.100112915039063	-4.15789268228104	-3.6215732258922	-3.04746793255061
54.7123413085938	0.100112915039063	-4.15989401413451	-3.62186856055835	-3.02921820087458
54.8124542236328	0.100112915039063	-4.16150636476795	-3.62209143911672	-3.01069255733305
54.9125671386719	0.100112915039063	-4.16378541082483	-3.62226377150862	-2.99248865087484
55.0126800537109	0.100112915039063	-4.16522515928273	-3.62239975916941	-2.97444773593101
55.11279296875	0.100112915039063	-4.16696131301598	-3.62250892431284	-2.95696867307757
55.2129058837891	0.100112915039063	-4.16736097407654	-3.62259784730248	-2.93953543799383
55.3130187988281	0.100112915039063	-4.16846092010121	-3.62267119798338	-2.92238683421553
55.4131317138672	0.100112915039063	-4.16933805442802	-3.62273236829737	-2.90515684052195
55.5132446289063	0.100112915039063	-4.17094452132689	-3.62278387247743	-2.88842931755683
55.6133575439453	0.100112915039063	-4.17188034031591	-3.62282760754743	-2.87200227660623
55.7134704589844	0.100112915039063	-4.17316544088695	-3.622865027371	-2.85628679659793
55.8135833740234	0.100112915039063	-4.17332708318102	-3.62289726170956	-2.84068810997592
55.9136962890625	0.100112915039063	-4.1741478990259	-3.62292519939854	-2.82540922527793
56.0138092041016	0.100112915039063	-4.17476031686194	-3.62294954755828	-2.81000786235909
56.1139221191406	0.100112915039063	-4.17608114029866	-3.62297087445657	-2.79509273593538
56.2140350341797	0.100112915039063	-4.17677910280145	-3.62298964100469	-2.78044491814379
56.3141479492188	0.100112915039063	-4.17782698134093	-3.62300622421445	-2.76650905013852
56.4142608642578	0.100112915039063	-4.17784407289304	-3.62302093488175	-2.75261491247992
56.5143737792969	0.100112915039063	-4.17847920170718	-3.62303403106619	-2.73894570482469
56.6144866943359	0.100112915039063	-4.17888908632369	-3.62304572847123	-2.72497868378644
56.714599609375	0.100112915039063	-4.179989113047	-3.62305620851303	-2.71137042313935
56.8147125244141	0.100112915039063	-4.18048176744123	-3.62306562464791	-2.69787369021091
56.9148254394531	0.100112915039063	-4.18132893549528	-3.62307410737506	-2.68497679338153
57.0149383544922	0.100112915039063	-4.18119870386911	-3.6230817682225	-2.67189378078032
57.1150512695313	0.100112915039063	-4.18167495581154	-3.62308870294615	-2.65877858663218
57.2151641845703	0.100112915039063	-4.18191798755866	-3.62309499411513	-2.64497844844573
57.3152770996094	0.100112915039063	-4.18285796849956	-3.62310071321466	-2.63119054047633
57.4153900146484	0.100112915039063	-4.18320393514802	-3.62310592236721	-2.61708146231651
57.5155029296875	0.100112915039063	-4.18392124962494	-3.6231106757495	-2.60315114919414
57.6156158447266	0.100112915039063	-4.18370250196874	-3.6231150207655	-2.5884072671952
57.7157287597656	0.100112915039063	-4.18409734716699	-3.62311899902261	-2.57292307680291
57.8158416748047	0.100112915039063	-4.18426106616641	-3.62312264714811	-2.55583415960141
57.9159545898438	0.100112915039063	-4.18513505514384	-3.62312599747509	-2.53785925178809
58.0160675048828	0.100112915039063	-4.18542980772565	-3.62312907862139	-2.51854033117225
58.1161804199219	0.100112915039063	-4.18611102646411	-3.62313191598022	-2.4984122985371
58.2162933349609	0.100112915039063	-4.18589869623356	-3.62313453213751	-2.47630414489453
58.31640625	0.100112915039063	-4.18630566670725	-3.62313694722839	-2.45233922647894
58.4165191650391	0.100112915039063	-4.18649432103164	-3.6231391792425	-2.42565150242827
58.5166320800781	0.100112915039063	-4.18739112095528	-3.62314124428659	-2.39730248725405
58.6167449951172	0.100112915039063	-4.18773676221952	-3.62314315681082	-2.36712207212079
58.7168579101563	0.100112915039063	-4.18847367649063	-3.62314492980458	-2.33613281403242
58.8169708251953	0.100112915039063	-4.18838603627072	-3.62314657496617	-2.30361165889706
58.9170837402344	0.100112915039063	-4.18890550015522	-3.62314810285046	-2.27033245686523
59.0171966552734	0.100112915039063	-4.18923904226711	-3.62314952299742	-2.23617483160596
59.0922813415527	0.0750846862792969	-4.19799160245429	-3.62643321284245	-2.22127608642925
59.167366027832	0.0750846862792969	-4.17011038247062	-3.62841185455418	-2.20460003390426
59.2424507141113	0.0750846862792969	-4.17279712719632	-3.62967283461344	-2.18686766363152
59.3175354003906	0.0750846862792969	-4.17445680116527	-3.63051312033927	-2.16897340509338
59.3926200866699	0.0750846862792969	-4.17563086355385	-3.63109436938286	-2.15131288336731
59.4677047729492	0.0750846862792969	-4.17654874947485	-3.63150968284073	-2.13430904740545
59.5427894592285	0.0750846862792969	-4.1773228943993	-3.63181506384916	-2.11811028251149
59.6178741455078	0.0750846862792969	-4.17823361638972	-3.63204540766296	-2.10312223700618
59.6929588317871	0.0750846862792969	-4.17912640491207	-3.63222312337179	-2.0896005072129
59.7680435180664	0.0750846862792969	-4.18003895623347	-3.63236299691469	-2.07785986803022
59.8431282043457	0.0750846862792969	-4.18078588898103	-3.63247503186889	-2.06793224047324
59.918212890625	0.0750846862792969	-4.18147720239358	-3.63256615701695	-2.05985875293644
59.9932975769043	0.0750846862792969	-4.18214672276265	-3.63264127834119	-2.05359640238704
60.0683822631836	0.0750846862792969	-4.18299505767383	-3.63270394176948	-2.04918483435502
60.1434669494629	0.0750846862792969	-4.18386110775133	-3.63275675954977	-2.04659681081473
60.2185516357422	0.0750846862792969	-4.18477181863262	-3.63280169012926	-2.0457405512961
60.2936363220215	0.0750846862792969	-4.1855652912848	-3.632840225478	-2.04647491892586
60.3687210083008	0.0750846862792969	-4.1863231425327	-3.63287351884257	-2.04863819061899
60.4438056945801	0.0750846862792969	-4.18705800009229	-3.6329024734612	-2.05213159221199
60.5188903808594	0.0750846862792969	-4.18793126567796	-3.63292780524015	-2.05677078862855
60.5939750671387	0.0750846862792969	-4.18880301140448	-3.63295008776137	-2.06236487516659
60.669059753418	0.0750846862792969	-4.1897073115267	-3.63296978509995	-2.06858223326646
60.7441444396973	0.0750846862792969	-4.19051447882305	-3.63298727609586	-2.07519406981836
60.8192291259766	0.0750846862792969	-4.19128775667858	-3.63300287254312	-2.08192571462336
60.8943138122559	0.0750846862792969	-4.19203050771523	-3.63301683298711	-2.0886165919271
60.9693984985352	0.0750846862792969	-4.19287781316222	-3.63302937330762	-2.09495433918255
61.0444831848145	0.0750846862792969	-4.19371379295035	-3.63304067491994	-2.10067176308178
61.1195678710938	0.0750846862792969	-4.19458037712389	-3.63305089119016	-2.10542096194276
61.194652557373	0.0750846862792969	-4.19537713417458	-3.63306015249699	-2.10903813604017
61.2697372436523	0.0750846862792969	-4.19615468391935	-3.63306857025767	-2.11138176779528
61.3448219299316	0.0750846862792969	-4.19691327870228	-3.63307624015367	-2.11245906460672
61.4199066162109	0.0750846862792969	-4.19776664186038	-3.63308324473307	-2.11225763053101
61.4949913024902	0.0750846862792969	-4.1986171238579	-3.6330896555235	-2.11090172555154
61.5700759887695	0.0750846862792969	-4.19950970124886	-3.63309553475807	-2.10856475102686
61.6451606750488	0.0750846862792969	-4.20036786536347	-3.63310093679315	-2.10558711023034
61.7202453613281	0.0750846862792969	-4.20123012941665	-3.63310590927933	-2.10233615722643
61.7953300476074	0.0750846862792969	-4.20209234380596	-3.63311049413337	-2.09927637182515
61.8704147338867	0.0750846862792969	-4.20304276109708	-3.63311472834895	-2.09678778716944
61.945499420166	0.0750846862792969	-4.20399406954591	-3.63311864467606	-2.09525569922053
62.0205841064453	0.0750846862792969	-4.2049892176969	-3.63312227219283	-2.09489040201995
62.0956687927246	0.0750846862792969	-4.20597245421872	-3.63312563678895	-2.09595497419164
62.1707534790039	0.0750846862792969	-4.20696686244694	-3.63312876157586	-2.0985842032655
62.2458381652832	0.0750846862792969	-4.2079591757715	-3.63313166723641	-2.10301580580443
62.3209228515625	0.0750846862792969	-4.20900690426277	-3.63313437232377	-2.10922928360215
62.3960075378418	0.0750846862792969	-4.21003122997446	-3.63313689351815	-2.11721771063198
62.4710922241211	0.0750846862792969	-4.21107459064734	-3.63313924584784	-2.12670573638504
62.5461769104004	0.0750846862792969	-4.21210377533117	-3.63314144288029	-2.13764609412252
62.6212615966797	0.0750846862792969	-4.21312715324325	-3.63314349688779	-2.14989004779413
62.696346282959	0.0750846862792969	-4.21412398231212	-3.63314541899157	-2.1635399388093
62.7714309692383	0.0750846862792969	-4.21512683540531	-3.63314721928749	-2.17839131470264
62.8465156555176	0.0750846862792969	-4.21607198025209	-3.63314890695599	-2.19433602904318
62.9028291702271	0.0563135147094727	-4.22639360530381	-3.63463675766089	-2.21048770332612
62.9591426849365	0.0563135147094727	-4.20518408315918	-3.63564281232147	-2.22645309921771
63.015456199646	0.0563135147094727	-4.20720627360339	-3.63634694788161	-2.24219352413088
63.0717697143555	0.0563135147094727	-4.20846437659083	-3.63685403671867	-2.25799318818071
63.1280832290649	0.0563135147094727	-4.20958011402203	-3.63722820884884	-2.27380964226664
63.1843967437744	0.0563135147094727	-4.21050600524738	-3.63751025190204	-2.28972219308787
63.2407102584839	0.0563135147094727	-4.21135444848461	-3.63772694956666	-2.30549335176187
63.2970237731934	0.0563135147094727	-4.21214689020912	-3.6378963561004	-2.3211978592315
63.3533372879028	0.0563135147094727	-4.21290790719489	-3.63803091159701	-2.33677642964275
63.4096508026123	0.0563135147094727	-4.21359424794304	-3.63813935225885	-2.35247759223599
63.4659643173218	0.0563135147094727	-4.21426146452064	-3.63822791833924	-2.36822859995446
63.5222778320313	0.0563135147094727	-4.21482783312949	-3.63830113737052	-2.38408338820243
63.5785913467407	0.0563135147094727	-4.21538328463977	-3.63836234263079	-2.39978649219625
63.6349048614502	0.0563135147094727	-4.21594101067217	-3.63841402241223	-2.41539677552789
63.6912183761597	0.0563135147094727	-4.21650986297463	-3.63845805893054	-2.43084546399464
63.7475318908691	0.0563135147094727	-4.21703446208473	-3.6384958940108	-2.44636792950574
63.8038454055786	0.0563135147094727	-4.21755508551207	-3.63852864546717	-2.46188670064743
63.8601589202881	0.0563135147094727	-4.21798949598505	-3.63855718984262	-2.47744848776446
63.9164724349976	0.0563135147094727	-4.21842591278896	-3.63858222192022	-2.49280137304229
63.972785949707	0.0563135147094727	-4.21888270228432	-3.63860429801243	-2.50799980596351
64.0290994644165	0.0563135147094727	-4.21936375435993	-3.63862386779857	-2.52297677633172
64.085412979126	0.0563135147094727	-4.21981076474916	-3.63864129799241	-2.53795899880978
64.1417264938354	0.0563135147094727	-4.22025572402594	-3.63865689012122	-2.55287225273079
64.1980400085449	0.0563135147094727	-4.22061897234674	-3.63867089401729	-2.56776130147603
64.2543535232544	0.0563135147094727	-4.22098845082429	-3.63868351815678	-2.58238541187266
64.3106670379639	0.0563135147094727	-4.22138806973834	-3.6386949376574	-2.59679780769783
64.3669805526733	0.0563135147094727	-4.22181852063224	-3.63870530052125	-2.610936622429
64.4232940673828	0.0563135147094727	-4.22222064157413	-3.63871473254962	-2.62502011386234
64.4796075820923	0.0563135147094727	-4.22262040609701	-3.63872334124408	-2.63897975699196
64.5359210968018	0.0563135147094727	-4.22294067690843	-3.6387312189267	-2.65285985008668
64.5922346115112	0.0563135147094727	-4.22326898677146	-3.63873844525397	-2.66643403485056
64.6485481262207	0.0563135147094727	-4.22363381854677	-3.63874508925598	-2.67975517167487
64.7048616409302	0.0563135147094727	-4.22403339412561	-3.63875121100117	-2.69276761898029
64.7611751556396	0.0563135147094727	-4.2244083729717	-3.63875686296362	-2.70568048391467
64.8174886703491	0.0563135147094727	-4.22478015530258	-3.63876209115228	-2.7184317959896
64.8738021850586	0.0563135147094727	-4.22507367041328	-3.63876693604866	-2.73106579764456
64.9301156997681	0.0563135147094727	-4.22537598809845	-3.63877143338921	-2.74337201907479
64.9864292144775	0.0563135147094727	-4.22571916924093	-3.63877561482126	-2.75540296081959
65.042742729187	0.0563135147094727	-4.2260995241178	-3.63877950845539	-2.7671093217401
65.0990562438965	0.0563135147094727	-4.22645776029792	-3.63878313933243	-2.7786901247578
65.155369758606	0.0563135147094727	-4.22681182451394	-3.63878652981997	-2.79009004770522
65.2116832733154	0.0563135147094727	-4.22708825509827	-3.6387896999502	-2.80135312448614
65.2679967880249	0.0563135147094727	-4.22737373337891	-3.6387926677088	-2.81228517522191
65.3243103027344	0.0563135147094727	-4.22770305388591	-3.63879544928288	-2.82293780607527
65.3806238174438	0.0563135147094727	-4.22807108117304	-3.63879805927432	-2.83326752949087
65.4369373321533	0.0563135147094727	-4.22841861076038	-3.63880051088415	-2.84346231559566
65.4932508468628	0.0563135147094727	-4.2287610181453	-3.63880281607211	-2.85347305065699
65.5495643615723	0.0563135147094727	-4.22902605896669	-3.63880498569535	-2.86334305712932
65.6058778762817	0.0563135147094727	-4.22930014989841	-3.63880702962919	-2.87289399813224
65.6621913909912	0.0563135147094727	-4.22962013508969	-3.63880895687268	-2.88217578564447
65.7185049057007	0.0563135147094727	-4.22997981012218	-3.63881077564094	-2.89114985286749
65.7607400417328	0.0422351360321045	-4.23935945017119	-3.63947434805681	-2.89902989830134
65.8029751777649	0.0422351360321045	-4.22250629536506	-3.63996586203643	-2.906710120731
65.845210313797	0.0422351360321045	-4.22350130231688	-3.64033762112848	-2.91413416830804
65.8874454498291	0.0422351360321045	-4.224069791943	-3.6406239030721	-2.9212883543226
65.9296805858612	0.0422351360321045	-4.22457773007749	-3.64084784662564	-2.92818822591533
65.9719157218933	0.0422351360321045	-4.22505199984042	-3.64102548220034	-2.93488686378684
66.0141508579254	0.0422351360321045	-4.22546433435396	-3.64116816707909	-2.94142953724667
66.0563859939575	0.0422351360321045	-4.22583100769424	-3.64128410336033	-2.94782713471642
66.0986211299896	0.0422351360321045	-4.22611537025863	-3.64137931253709	-2.95405081259416
66.1408562660217	0.0422351360321045	-4.22643943011656	-3.6414582784194	-2.96007619259871
66.1830914020538	0.0422351360321045	-4.22675808494506	-3.64152438165332	-2.96590984760257
66.2253265380859	0.0422351360321045	-4.22708417053869	-3.64158019966374	-2.97159492398026
66.267561674118	0.0422351360321045	-4.2273788773004	-3.641627717508	-2.97716905274327
66.3097968101501	0.0422351360321045	-4.22765154406709	-3.64166847843585	-2.98263837983088
66.3520319461823	0.0422351360321045	-4.22785993419088	-3.64170369285056	-2.98797283308648
66.3942670822144	0.0422351360321045	-4.22812269017376	-3.64173431808858	-2.9931465005207
66.4365022182465	0.0422351360321045	-4.22839141866596	-3.64176111743478	-2.99816305193412
66.4787373542786	0.0422351360321045	-4.22867679676233	-3.64178470417936	-3.00306042712503
66.5209724903107	0.0422351360321045	-4.22893754642106	-3.64180557478396	-3.00787221141357
66.5632076263428	0.0422351360321045	-4.22918179597212	-3.64182413404297	-3.01260255332141
66.6054427623749	0.0422351360321045	-4.22936601581745	-3.64184071431201	-3.01722219639825
66.647677898407	0.0422351360321045	-4.22960852422664	-3.64185559030515	-3.02170542734103
66.6899130344391	0.0422351360321045	-4.22986004035433	-3.64186899055891	-3.02605458129885
66.7321481704712	0.0422351360321045	-4.23013085662009	-3.64188110637209	-3.03030391511112
66.7743833065033	0.0422351360321045	-4.23037871782389	-3.64189209882196	-3.0344842464671
66.8166184425354	0.0422351360321045	-4.23061159210383	-3.64190210430529	-3.03859872198144
66.8588535785675	0.0422351360321045	-4.23078550672152	-3.64191123894141	-3.04261957998868
66.9010887145996	0.0422351360321045	-4.23101902234695	-3.64191960209213	-3.04652191857892
66.9433238506317	0.0422351360321045	-4.23126248797201	-3.64192727919248	-3.05030736925119
66.9855589866638	0.0422351360321045	-4.23152619917698	-3.6419343440403	-3.0540072315483
67.0277941226959	0.0422351360321045	-4.23176731791187	-3.64194086065877	-3.05765016129373
67.070029258728	0.0422351360321045	-4.23199389870252	-3.64194688481984	-3.06123872961731
67.1122643947601	0.0422351360321045	-4.23216173630459	-3.64195246529698	-3.06474686326475
67.1544995307922	0.0422351360321045	-4.23238973585179	-3.6419576449008	-3.06815066357737
67.1967346668243	0.0422351360321045	-4.23262800840594	-3.64196246133937	-3.0714513248281
67.2389698028564	0.0422351360321045	-4.23288695119105	-3.64196694793642	-3.07467759648641
67.2812049388885	0.0422351360321045	-4.23312328558298	-3.64197113423368	-3.0778563057834
67.3234400749207	0.0422351360321045	-4.23334521895729	-3.64197504649838	-3.08098963987634
67.3656752109528	0.0422351360321045	-4.23350837384758	-3.64197870815252	-3.08405320833628
67.4079103469849	0.0422351360321045	-4.23373199921024	-3.64198214013759	-3.08702413476642
67.450145483017	0.0422351360321045	-4.23396600584116	-3.64198536122563	-3.08990329121328
67.4923806190491	0.0422351360321045	-4.23422091966964	-3.64198838828545	-3.09271715018558
67.5346157550812	0.0422351360321045	-4.23445309173922	-3.64199123651138	-3.09549092531274
67.5768508911133	0.0422351360321045	-4.23467090199335	-3.64199391962035	-3.09822651187524
67.6190860271454	0.0422351360321045	-4.23482982053	-3.64199645002247	-3.10090111507342
67.6613211631775	0.0422351360321045	-4.23504941734148	-3.64199883896883	-3.10349282611095
67.7035562992096	0.0422351360321045	-4.23527941475408	-3.64200109668019	-3.10600224520741
67.7457914352417	0.0422351360321045	-4.23553047488431	-3.6420032324592	-3.10845377562964
67.7880265712738	0.0422351360321045	-4.23575862273558	-3.64200525478858	-3.11087118117236
67.8302617073059	0.0422351360321045	-4.23597241702933	-3.64200717141723	-3.11325610994162
67.872496843338	0.0422351360321045	-4.2361271831155	-3.64200898943592	-3.11558723955558
67.9041731953621	0.0316763520240784	-4.2441641397983	-3.64230163627992	-3.11774222735503
67.9358495473862	0.0316763520240784	-4.23120735642478	-3.64253444197159	-3.11983307175754
67.9675258994102	0.0316763520240784	-4.23191070492701	-3.64272197436118	-3.12182732036619
67.9992022514343	0.0316763520240784	-4.23226536087864	-3.64287472811808	-3.12377875340683
68.0308786034584	0.0316763520240784	-4.23259020475125	-3.64300039929862	-3.12568127043707
68.0625549554825	0.0316763520240784	-4.23280554097745	-3.64310472462347	-3.12754919148338
68.0942313075066	0.0316763520240784	-4.23302278192979	-3.64319204404156	-3.12933972082079
68.1259076595306	0.0316763520240784	-4.23328165376384	-3.64326568464121	-3.13106674335629
68.1575840115547	0.0316763520240784	-4.23354792730794	-3.64332822733797	-3.13272298576026
68.1892603635788	0.0316763520240784	-4.23379064064136	-3.64338169535316	-3.13435631247331
68.2209367156029	0.0316763520240784	-4.23402411420058	-3.6434276896225	-3.13595828571236
68.252613067627	0.0316763520240784	-4.23416369267743	-3.64346748758177	-3.13754055719377
68.284289419651	0.0316763520240784	-4.23431797190346	-3.64350211625933	-3.13906034015474
68.3159657716751	0.0316763520240784	-4.23452408818432	-3.6435324070561	-3.14052929808247
68.3476421236992	0.0316763520240784	-4.23474602810792	-3.64355903727749	-3.14193909500489
68.3793184757233	0.0316763520240784	-4.23495107564045	-3.6435825619476	-3.14333463743819
68.4109948277473	0.0316763520240784	-4.23515244791292	-3.64360343840439	-3.14470713603592
68.4426711797714	0.0316763520240784	-4.23526442016808	-3.64362204547044	-3.14606715412448
68.4743475317955	0.0316763520240784	-4.23539500528752	-3.64363869850528	-3.14737288775577
68.5060238838196	0.0316763520240784	-4.23558060654168	-3.6436536613024	-3.14863474846092
68.5377002358437	0.0316763520240784	-4.23578477235363	-3.64366715554859	-3.14984402404976
68.5693765878677	0.0316763520240784	-4.23597416541278	-3.64367936838627	-3.15104342386722
68.6010529398918	0.0316763520240784	-4.23616173339374	-3.64369045848998	-3.15222422750532
68.6327292919159	0.0316763520240784	-4.23626138013555	-3.64370056097187	-3.15339632676493
68.66440564394	0.0316763520240784	-4.23638105318691	-3.64370979135974	-3.15451905705236
68.6960819959641	0.0316763520240784	-4.23655686680277	-3.64371824883646	-3.1556018783077
68.7277583479881	0.0316763520240784	-4.23675227702285	-3.6437260188888	-3.15663592710301
68.7594347000122	0.0316763520240784	-4.23693362898147	-3.6437331754818	-3.15766207692363
68.7911110520363	0.0316763520240784	-4.23711383505483	-3.64373978285058	-3.15867182193123
68.8227874040604	0.0316763520240784	-4.23720662292146	-3.64374589698237	-3.15967454702061
68.8544637560844	0.0316763520240784	-4.2373200231777	-3.64375156684678	-3.16063069779498
68.8861401081085	0.0316763520240784	-4.237489991628	-3.64375683542094	-3.16154893350959
68.9178164601326	0.0316763520240784	-4.23767999983392	-3.64376174054652	-3.16242029375454
68.9494928121567	0.0316763520240784	-4.23785617430786	-3.64376631564893	-3.16328406557609
68.9811691641808	0.0316763520240784	-4.23803146914599	-3.64377059034275	-3.16413199935393
69.0128455162048	0.0316763520240784	-4.23811949926827	-3.64377459094336	-3.16497306606928
69.0445218682289	0.0316763520240784	-4.23822842525061	-3.64377834090051	-3.16576870252858
69.076198220253	0.0316763520240784	-4.2383940882492	-3.64378186116717	-3.16652682545315
69.1078745722771	0.0316763520240784	-4.23858001259257	-3.6437851705142	-3.16723837546555
69.1395509243011	0.0316763520240784	-4.23875214342558	-3.64378828579972	-3.16794123806057
69.1712272763252	0.0316763520240784	-4.23892350405676	-3.64379122220041	-3.16862742518284
69.2029036283493	0.0316763520240784	-4.2390076194432	-3.64379399341078	-3.16930552986583
69.2345799803734	0.0316763520240784	-4.23911279505896	-3.64379661181524	-3.16993781793903
69.2662563323975	0.0316763520240784	-4.23927477372814	-3.6437990886373	-3.1705314493897
69.2979326844215	0.0316763520240784	-4.23945714619354	-3.64380143406909	-3.17107723144886
69.3296090364456	0.0316763520240784	-4.23962569232407	-3.64380365738432	-3.17161180659984
69.3612853884697	0.0316763520240784	-4.23979351489092	-3.64380576703693	-3.17212741665926
69.3929617404938	0.0316763520240784	-4.2398740577339	-3.64380777074753	-3.17263229748067
69.4246380925179	0.0316763520240784	-4.2399757753353	-3.64380967557927	-3.17308928837447
69.4563144445419	0.0316763520240784	-4.24013431890361	-3.6438114880047	-3.17350479608348
69.487990796566	0.0316763520240784	-4.24031335083109	-3.64381321396475	-3.17386935594018
69.5117480605841	0.0237572640180588	-4.24692996224296	-3.64394143375481	-3.17432601472328
69.5355053246021	0.0237572640180588	-4.23705843363174	-3.64404925648298	-3.17477123837627
69.5592625886202	0.0237572640180588	-4.23741818550797	-3.64414060115818	-3.17518655045555
69.5830198526382	0.0237572640180588	-4.23760298223358	-3.64421851231242	-3.17555922363749
69.6067771166563	0.0237572640180588	-4.23779801177936	-3.64428538002781	-3.17589095868161
69.6305343806744	0.0237572640180588	-4.23799121899134	-3.64434309930818	-3.17618649540638
69.6542916446924	0.0237572640180588	-4.23816924792358	-3.64439318665716	-3.1764605017093
69.6780489087105	0.0237572640180588	-4.23833103712745	-3.64443686621211	-3.17671277751665
69.7018061727285	0.0237572640180588	-4.23840556577826	-3.64447513403093	-3.17693978791718
69.7255634367466	0.0237572640180588	-4.2385421954914	-3.64450880655995	-3.17712770307638
69.7493207007647	0.0237572640180588	-4.2386961532783	-3.64453855754159	-3.17727716303481
69.7730779647827	0.0237572640180588	-4.23885392153321	-3.64456494639409	-3.17739186877789
69.7968352288008	0.0237572640180588	-4.23900110242298	-3.64458844024	-3.17748577605473
69.8205924928188	0.0237572640180588	-4.23913604733023	-3.64460943115941	-3.17755814225071
69.8443497568369	0.0237572640180588	-4.23918701662732	-3.64462824981854	-3.17760502064895
69.8681070208549	0.0237572640180588	-4.23930301378958	-3.6446451763217	-3.17761195351814
69.891864284873	0.0237572640180588	-4.23943871524401	-3.64466044891686	-3.17757901910266
69.9156215488911	0.0237572640180588	-4.2395803559374	-3.64467427102777	-3.17750931826059
69.9393788129091	0.0237572640180588	-4.23971311101813	-3.64468681697059	-3.17741659134981
69.9631360769272	0.0237572640180588	-4.23983520803328	-3.6446982366283	-3.17729973518765
69.9868933409452	0.0237572640180588	-4.23987460557132	-3.64470865929351	-3.17715463826154
70.0106506049633	0.0237572640180588	-4.23998025620797	-3.64471819684318	-3.1769661745018
70.0344078689814	0.0237572640180588	-4.2401065699694	-3.64472694637327	-3.17673399774292
70.0581651329994	0.0237572640180588	-4.24023974037982	-3.64473499239428	-3.17646067582591
70.0819223970175	0.0237572640180588	-4.24036471026426	-3.64474240866793	-3.17615995506997
70.1056796610355	0.0237572640180588	-4.24047972156787	-3.64474925974902	-3.17583043473975
70.1294369250536	0.0237572640180588	-4.24051256637649	-3.64475560228424	-3.17546780464584
70.1531941890717	0.0237572640180588	-4.24061224224372	-3.6447614861094	-3.17505613643516
70.1769514530897	0.0237572640180588	-4.24073299151184	-3.64476695517934	-3.17459463108169
70.2007087171078	0.0237572640180588	-4.24086103561196	-3.644772048358	-3.17408534018519
70.2244659811258	0.0237572640180588	-4.24098115746358	-3.64477680009157	-3.1735421466294
70.2482232451439	0.0237572640180588	-4.24109166126606	-3.64478124098339	-3.17296337321357
70.2719805091619	0.0237572640180588	-4.2411202241768	-3.64478539828626	-3.17234446470003
70.29573777318	0.0237572640180588	-4.24121592266701	-3.64478929632481	-3.17166838518273
70.3194950371981	0.0237572640180588	-4.24133287144707	-3.64479295685891	-3.17093384820816
70.3432523012161	0.0237572640180588	-4.24145734605103	-3.64479639939692	-3.17014230163982
70.3670095652342	0.0237572640180588	-4.24157400023817	-3.64479964146632	-3.16930804943003
70.3907668292522	0.0237572640180588	-4.24168121817389	-3.64480269884801	-3.16842898224915
70.4145240932703	0.0237572640180588	-4.24170658415249	-3.64480558577965	-3.16750024387078
70.4382813572884	0.0237572640180588	-4.24179926633543	-3.64480831513238	-3.16650335570503
70.4620386213064	0.0237572640180588	-4.24191327023673	-3.64481089856483	-3.16543646544466
70.4857958853245	0.0237572640180588	-4.24203493593008	-3.64481334665758	-3.16430026444048
70.5095531493425	0.0237572640180588	-4.2421488024269	-3.64481566903073	-3.1631097239588
70.5333104133606	0.0237572640180588	-4.242253340158	-3.64481787444696	-3.16186226569477
70.5570676773787	0.0237572640180588	-4.24227605093751	-3.64481997090209	-3.16055262941315
70.5808249413967	0.0237572640180588	-4.24236619935358	-3.64482196570469	-3.15916039023584
70.6045822054148	0.0237572640180588	-4.24247769132022	-3.64482386554634	-3.15768292912657
70.6283394694328	0.0237572640180588	-4.24259693553549	-3.64482567656361	-3.15612018536573
70.6520967334509	0.0237572640180588	-4.24270836368284	-3.64482740439295	-3.15448803917056
70.6758539974689	0.0237572640180588	-4.24281053408383	-3.64482905421941	-3.15278336668087
70.699611261487	0.0237572640180588	-4.2428308714744	-3.64483063081978	-3.15100040802587
70.7174292095006	0.0178179480135441	-4.24805126524235	-3.64488675707558	-3.14968065628043
70.7352471575141	0.0178179480135441	-4.24060380307672	-3.6449360252493	-3.14830158874731
70.7530651055276	0.0178179480135441	-4.24091517555737	-3.64497946199405	-3.14684994543794
70.7708830535412	0.0178179480135441	-4.24104291201959	-3.64501791372669	-3.14534750790833
70.7887010015547	0.0178179480135441	-4.241180158684	-3.64505208252468	-3.14379247948506
70.8065189495683	0.0178179480135441	-4.24120287782363	-3.64508255416699	-3.14218860902849
70.8243368975818	0.0178179480135441	-4.2412641645378	-3.64510982015755	-3.1405107441694
70.8421548455954	0.0178179480135441	-4.24138774371269	-3.64513429511859	-3.13875791811055
70.8599727936089	0.0178179480135441	-4.24150308005447	-3.64515633060476	-3.1369233220791
70.8777907416224	0.0178179480135441	-4.24161101335981	-3.645176226137	-3.13503017884879
70.895608689636	0.0178179480135441	-4.24173094164316	-3.64519423806618	-3.13307651633933
70.9134266376495	0.0178179480135441	-4.24173809806386	-3.64521058673399	-3.13106605650659
70.9312445856631	0.0178179480135441	-4.24178551109313	-3.64522546229096	-3.12897116954078
70.9490625336766	0.0178179480135441	-4.24189656382032	-3.64523902944991	-3.1267898515801
70.9668804816902	0.0178179480135441	-4.24200065553308	-3.64525143139078	-3.12451433988256
70.9846984297037	0.0178179480135441	-4.24209833904671	-3.6452627929856	-3.12216971840829
71.0025163777173	0.0178179480135441	-4.24220899923826	-3.64527322347555	-3.11975404605589
71.0203343257308	0.0178179480135441	-4.2422076681975	-3.64528281870434	-3.11727134259122
71.0381522737443	0.0178179480135441	-4.24224740032697	-3.64529166299033	-3.11469084444458
71.0559702217579	0.0178179480135441	-4.24235139629095	-3.64529983070287	-3.11200965771137
71.0737881697714	0.0178179480135441	-4.24244906084921	-3.64530738759537	-3.10921877448503
71.091606117785	0.0178179480135441	-4.24254077245375	-3.64531439193721	-3.10634589433995
71.1094240657985	0.0178179480135441	-4.24264594776614	-3.64532089547853	-3.10338922086443
71.1272420138121	0.0178179480135441	-4.24263950016791	-3.64532694427559	-3.10035317732718
71.1450599618256	0.0178179480135441	-4.24267454287451	-3.6453325793992	-3.09720317820137
71.1628779098392	0.0178179480135441	-4.24277415871307	-3.64533783754471	-3.09393547077083
71.1806958578527	0.0178179480135441	-4.24286778238872	-3.64534275155886	-3.09053954080565
71.1985138058662	0.0178179480135441	-4.24295566664062	-3.6453473508961	-3.08704652323954
71.2163317538798	0.0178179480135441	-4.24305727533453	-3.6453516620147	-3.08345479584973
71.2341497018933	0.0178179480135441	-4.24304743910598	-3.64535570872172	-3.07976926595094
71.2519676499069	0.0178179480135441	-4.24307934071723	-3.64535951247383	-3.07595092425863
71.2697855979204	0.0178179480135441	-4.24317597477457	-3.64536309264048	-3.0719949821163
71.287603545934	0.0178179480135441	-4.24326681493983	-3.64536646673439	-3.06788934948076
71.3054214939475	0.0178179480135441	-4.24335201207896	-3.64536965061391	-3.063669327073
71.3232394419611	0.0178179480135441	-4.24345108236096	-3.64537265866103	-3.05933345600306
71.3410573899746	0.0178179480135441	-4.24343879132469	-3.64537550393822	-3.05488769734758
71.3588753379881	0.0178179480135441	-4.24346839421583	-3.64537819832677	-3.05028743191818
71.3766932860017	0.0178179480135441	-4.24356281290312	-3.64538075264919	-3.04552694212153
71.3945112340152	0.0178179480135441	-4.24365156305629	-3.64538317677747	-3.04059221877359
71.4123291820288	0.0178179480135441	-4.24373470680648	-3.64538547972917	-3.03552375075342
71.4301471300423	0.0178179480135441	-4.24383181347952	-3.64538766975262	-3.030320520508
71.4479650780559	0.0178179480135441	-4.24381759326921	-3.64538975440283	-3.02498989442942
71.4657830260694	0.0178179480135441	-4.24384537379871	-3.64539174060891	-3.0194805073242
71.4836009740829	0.0178179480135441	-4.24393801349235	-3.64539363473434	-3.01378557786616
71.5014189220965	0.0178179480135441	-4.24402507047383	-3.64539544263069	-3.00788921436263
71.51923687011	0.0178179480135441	-4.24410652622678	-3.64539716968561	-3.00183836750478
71.5370548181236	0.0178179480135441	-4.24420200212583	-3.64539882086592	-2.99563250973035
71.5548727661371	0.0178179480135441	-4.24418615908845	-3.64540040075603	-2.98928050079054
71.5726907141507	0.0178179480135441	-4.24421239575029	-3.64540191359259	-2.98272389404365
71.5905086621642	0.0178179480135441	-4.2443035134514	-3.64540336329553	-2.97595441449382
71.6083266101778	0.0178179480135441	-4.24438911199667	-3.64540475349595	-2.9689540074509


==> plots/Hubb_K1_U4_Mu1e-01_B1e-01_L2x4_D8_odd_trot1.txt <==
1	1	5.47919152010602	-1.45967301295841	-0.932142951610144
2	1	-4.35427493683917	-1.9942851575703	-1.37726441324282
3	1	-4.86598412603035	-2.12263462268549	-1.19180677306158
4	1	-5.20212374396883	-2.21588171640633	-1.60394651416205
5	1	-5.49463494027709	-2.29514003036509	-0.621868494904922
6	1	-5.06556588017362	-2.3543547787771	-0.261069754580615
7	1	-4.86552560477447	-2.39359498801591	-1.35534780927023
8	1	-5.84873838884091	-2.41773793167721	-1.45220230254391
9	1	-5.15037662798576	-2.43209839377208	-0.184753019420328
10	1	-4.66508145817151	-2.44059360548411	-0.693536637973796
11	1	-6.00420133574899	-2.44567796644533	-1.21282193729288
12	1	-5.32345474910939	-2.44878280653558	-0.817683136003947
13	1	-4.48086444348937	-2.45072222049102	-0.801980667167597
14	1	-5.79769239036727	-2.45195993735493	-0.724680281076634
15	1	-5.6678950168087	-2.45276454158384	-0.74858107217153
16	1	-4.36229879910436	-2.45329542528264	-1.9259773138861
17	1	-4.87231809212124	-2.45364974704175	-1.63587217672763
18	1	6.25820884829654	-2.45388826906789	-2.1899034703709
19	1	-4.45530294623673	-2.45404985466724	-2.22034224250318
20	1	-4.38100684857773	-2.45415982370025	-2.26100221143068
21	1	-4.33063959432881	-2.45423491303129	-2.26987179857062
22	1	-4.32016351200408	-2.45428630845529	-2.28647636969892
23	1	-4.32781753225367	-2.45432154720048	-2.29908033275174
24	1	-4.33871619827745	-2.45434573853552	-2.30870751563389
24.75	0.75	-3.77585262182754	-2.8554574365198	-2.64920605355736
25.5	0.75	-3.78824420191901	-2.9011465016938	-2.73837131086165
26.25	0.75	-4.13443942041176	-2.91205006693285	-2.75316904405542
27	0.75	-4.16768583084526	-2.91538553004389	-2.75851160897586
27.75	0.75	-4.16696457426629	-2.91663362621927	-2.76249080243752
28.3125	0.5625	-3.76739962969644	-3.19817789484548	-3.04498272097174
28.875	0.5625	-3.74158336990283	-3.23692346469689	-3.11635828756081
29.4375	0.5625	-3.97095627327078	-3.24863666571788	-3.14461166885021
30	0.5625	-4.00083935158688	-3.25314062795114	-3.15874361321744
30.5625	0.5625	-4.00667794180675	-3.25513161114634	-3.16653689249106
31.125	0.5625	-4.00888424044975	-3.25611165419704	-3.17100292742637
31.6875	0.5625	-4.00970588897946	-3.25663839094103	-3.17365812114911
32.25	0.5625	-4.01017943658431	-3.25694241057567	-3.17529247242334
32.671875	0.421875	-3.74184482804218	-3.43802503373289	-3.34360754013133
33.09375	0.421875	-3.71024691164237	-3.46820016912914	-3.38579213356744
33.515625	0.421875	-3.86226539998101	-3.47829416342363	-3.40098319101129
33.9375	0.421875	-3.88588081830225	-3.48270898056583	-3.40792522092049
34.359375	0.421875	-3.8913277974861	-3.48491129641222	-3.41162240455163
34.78125	0.421875	-3.89438157575966	-3.48610906514464	-3.41372616162864
35.203125	0.421875	-3.89575505119192	-3.48680489235672	-3.4149780685169
35.625	0.421875	-3.89647550156334	-3.48723131261295	-3.41574641296429
35.94140625	0.31640625	-3.7195537431328	-3.59398337906921	-3.50826609144698
36.2578125	0.31640625	-3.69075688502635	-3.61673933728489	-3.53494383291221
36.57421875	0.31640625	-3.79018651825631	-3.62492136182213	-3.54533806818587
36.890625	0.31640625	-3.80709230143054	-3.62877332088779	-3.55028150398067
37.20703125	0.31640625	-3.81135133607153	-3.63086279250945	-3.5529692949488
37.5234375	0.31640625	-3.81410212039293	-3.63209708756189	-3.55454034079882
37.83984375	0.31640625	-3.81552072475197	-3.63287077441888	-3.5555043210605
38.15625	0.31640625	-3.81634696696336	-3.63337820850155	-3.55611649278762
38.47265625	0.31640625	-3.81688291511928	-3.63372335109562	-3.55651967234825
38.7099609375	0.2373046875	-3.7012124156266	-3.69209948099815	-3.60465138514841
38.947265625	0.2373046875	-3.67734151734065	-3.70827866846575	-3.62153680529655
39.1845703125	0.2373046875	-3.74428787172166	-3.71466231679244	-3.629024553153
39.421875	0.2373046875	-3.75619628050546	-3.71781553104457	-3.6331942905355
39.6591796875	0.2373046875	-3.75959831181159	-3.71960873113639	-3.6363841172379
39.896484375	0.2373046875	-3.76202757149494	-3.72072343519349	-3.63961206348679
40.1337890625	0.2373046875	-3.76367944134934	-3.72145919333987	-3.6428903289537
40.37109375	0.2373046875	-3.76518680275494	-3.7219664668023	-3.64584033484322
40.6083984375	0.2373046875	-3.76677209649296	-3.72232817590256	-3.64815317327769
40.845703125	0.2373046875	-3.76834551743884	-3.72259316092508	-3.64992077989532
41.0830078125	0.2373046875	-3.76970493354906	-3.72279167254551	-3.65130283675783
41.3203125	0.2373046875	-3.77070906707328	-3.72294321105232	-3.6523563962196
41.5576171875	0.2373046875	-3.77140543516301	-3.72306076709431	-3.65313538926387
41.794921875	0.2373046875	-3.77188734435419	-3.72315323801809	-3.65370513044091
42.0322265625	0.2373046875	-3.77221997925856	-3.72322686405697	-3.654122924316
42.26953125	0.2373046875	-3.77245032920201	-3.7232861128828	-3.65443126856463
42.5068359375	0.2373046875	-3.77261231977796	-3.72333424138746	-3.65465998673501
42.744140625	0.2373046875	-3.77272866429411	-3.7233736621634	-3.65483000115428
42.922119140625	0.177978515625	-3.70031507476531	-3.75336365551217	-3.6807541191254
43.10009765625	0.177978515625	-3.6816729613857	-3.76393358592819	-3.6914906680662
43.278076171875	0.177978515625	-3.7257028148781	-3.76860281064639	-3.69664530817026
43.4560546875	0.177978515625	-3.73408497714657	-3.77102469452138	-3.69943309380801
43.634033203125	0.177978515625	-3.73659326686624	-3.77243812173758	-3.70108474933182
43.81201171875	0.177978515625	-3.7382640848438	-3.77333584774246	-3.70212824831952
43.989990234375	0.177978515625	-3.73923435450276	-3.77394163134392	-3.70281969377713
44.16796875	0.177978515625	-3.73986145774846	-3.77436898959651	-3.7032940409277
44.345947265625	0.177978515625	-3.74029844992496	-3.77468085728138	-3.70362765436028
44.52392578125	0.177978515625	-3.74061330674354	-3.77491461757719	-3.70386641348667
44.701904296875	0.177978515625	-3.74084777397353	-3.77509369458203	-3.7040392441139
44.8798828125	0.177978515625	-3.74102710387672	-3.77523339669689	-3.70416512925881
45.057861328125	0.177978515625	-3.74116720024378	-3.77534407501726	-3.70425695149031
45.23583984375	0.177978515625	-3.74127857144304	-3.77543292955158	-3.70432370110246
45.3693237304688	0.13348388671875	-3.6947610195395	-3.79025006328144	-3.71675657762047
45.5028076171875	0.13348388671875	-3.67990036603474	-3.79673014242973	-3.72293342268201
45.6362915039063	0.13348388671875	-3.71018789561809	-3.80000390406219	-3.72630273768946
45.769775390625	0.13348388671875	-3.71587866970813	-3.80184640314241	-3.72829582391754
45.9032592773438	0.13348388671875	-3.71775190064208	-3.80297685450877	-3.72955291582049
46.0367431640625	0.13348388671875	-3.71904044639065	-3.80372000466708	-3.73038561682216
46.1702270507813	0.13348388671875	-3.71983214962801	-3.8042358102527	-3.7309589195182
46.3037109375	0.13348388671875	-3.72036944579255	-3.80460931483007	-3.7313655312212
46.4371948242188	0.13348388671875	-3.72075632020966	-3.80488891232041	-3.73166046225223
46.5706787109375	0.13348388671875	-3.72104303049683	-3.80510381932362	-3.73187796749373
46.7041625976563	0.13348388671875	-3.72126170987561	-3.80527258283995	-3.73204027029827
46.837646484375	0.13348388671875	-3.72143255742076	-3.80540748071551	-3.73216230332128
46.9711303710938	0.13348388671875	-3.72156873310583	-3.80551692874607	-3.73225440551918
47.1046142578125	0.13348388671875	-3.72167913429853	-3.80560686570765	-3.7323239210782
47.2380981445313	0.13348388671875	-3.72176993684587	-3.80568158660804	-3.73237618290683
47.37158203125	0.13348388671875	-3.72184553682974	-3.8057442636853	-3.73241513741567
47.5050659179688	0.13348388671875	-3.72190913675323	-3.80579728311397	-3.73244375287514
47.6051788330078	0.100112915039063	-3.69185857787981	-3.81285321179377	-3.73825117241312
47.7052917480469	0.100112915039063	-3.68044490442496	-3.81653873276544	-3.74161290956845
47.8054046630859	0.100112915039063	-3.70134714854032	-3.8186472885293	-3.74367174934574
47.905517578125	0.100112915039063	-3.70508178522726	-3.81994166918288	-3.74500304262607
48.0056304931641	0.100112915039063	-3.70637613408309	-3.82078396198612	-3.74590244313492
48.1057434082031	0.100112915039063	-3.70730605301677	-3.8213599589253	-3.74653173294085
48.2058563232422	0.100112915039063	-3.70790821813891	-3.82177085085173	-3.74698502523128
48.3059692382813	0.100112915039063	-3.70833562224617	-3.82207459253885	-3.74731937482751
48.4060821533203	0.100112915039063	-3.7086531607937	-3.82230590900295	-3.74757072434821
48.5061950683594	0.100112915039063	-3.70889446221567	-3.82248648842292	-3.7477625238496
48.6063079833984	0.100112915039063	-3.70908214431461	-3.82263040269907	-3.74791056257936
48.7064208984375	0.100112915039063	-3.70923107356373	-3.82274710290894	-3.74802577867957
48.8065338134766	0.100112915039063	-3.70935132367342	-3.82284313547478	-3.74811594505408
48.9066467285156	0.100112915039063	-3.70944991758151	-3.82292315994722	-3.74818671145342
49.0067596435547	0.100112915039063	-3.70953185199471	-3.82299057283923	-3.74824226706119
49.1068725585938	0.100112915039063	-3.70960075257833	-3.82304790207353	-3.74828577304255
49.2069854736328	0.100112915039063	-3.70965929833815	-3.82309706370199	-3.74831965190762
49.3070983886719	0.100112915039063	-3.70970950210566	-3.82313953346694	-3.74834578548142
49.4072113037109	0.100112915039063	-3.70975289982288	-3.82317646423069	-3.74836565314687
49.50732421875	0.100112915039063	-3.70979068056137	-3.82320876809818	-3.74838043019275
49.5824089050293	0.0750846862792969	-3.69018893890778	-3.82648071250697	-3.75103522408856
49.6574935913086	0.0750846862792969	-3.68163911809164	-3.82845540145038	-3.75277641458832
49.7325782775879	0.0750846862792969	-3.6962158027433	-3.82971691455701	-3.75395483279002
49.8076629638672	0.0750846862792969	-3.69861640757475	-3.83056036840067	-3.75478151225568
49.8827476501465	0.0750846862792969	-3.69944980214031	-3.83114632550115	-3.75537879263627
49.9578323364258	0.0750846862792969	-3.70007881278478	-3.83156721359759	-3.75582087373221
50.0329170227051	0.0750846862792969	-3.70050666093968	-3.83187861133641	-3.75615491304741
50.1080017089844	0.0750846862792969	-3.70082487109703	-3.83211514249555	-3.75641178190847
50.1830863952637	0.0750846862792969	-3.7010700745418	-3.83229904168472	-3.75661225060824
50.258171081543	0.0750846862792969	-3.70126207954792	-3.83244498327611	-3.75677064024582
50.3332557678223	0.0750846862792969	-3.70141506719398	-3.83256290079278	-3.75689704684821
50.4083404541016	0.0750846862792969	-3.70153884721449	-3.83265968069665	-3.75699873618018
50.4834251403809	0.0750846862792969	-3.70164038117839	-3.83274020532575	-3.75708103856725
50.5585098266602	0.0750846862792969	-3.70172471530932	-3.8328080095832	-3.75714793483163
50.6335945129395	0.0750846862792969	-3.7017955616889	-3.83286570320322	-3.75720244733687
50.7086791992188	0.0750846862792969	-3.70185569151779	-3.83291524781076	-3.75724690570163
50.783763885498	0.0750846862792969	-3.70190720233639	-3.83295814229302	-3.75728313049661
50.8588485717773	0.0750846862792969	-3.70195170231952	-3.83299554919321	-3.75731256236945
50.9339332580566	0.0750846862792969	-3.70199043938855	-3.83302838247537	-3.7573363542705
51.0090179443359	0.0750846862792969	-3.70202439290472	-3.83305736953681	-3.75735543833558
51.0841026306152	0.0750846862792969	-3.7020543396478	-3.83308309575385	-3.75737057509619
51.1591873168945	0.0750846862792969	-3.70208090188522	-3.83310603698081	-3.75738239018361
51.2342720031738	0.0750846862792969	-3.70210458280456	-3.83312658360574	-3.75739140205714
51.3093566894531	0.0750846862792969	-3.70212579291908	-3.83314505859687	-3.75739804320284
51.3656702041626	0.0563135147094727	-3.68917276712468	-3.83463061445886	-3.7585898340948
51.4219837188721	0.0563135147094727	-3.68286896602514	-3.83563682101224	-3.7594536182914
51.4782972335815	0.0563135147094727	-3.69316709199521	-3.83634263769674	-3.76008896380071
51.534610748291	0.0563135147094727	-3.69469777624682	-3.83685236726273	-3.76056729498114
51.5909242630005	0.0563135147094727	-3.69520108505267	-3.83722977350967	-3.76093452376954
51.64723777771	0.0563135147094727	-3.6955990705718	-3.83751540236255	-3.76122108441153
51.7035512924194	0.0563135147094727	-3.69588062223483	-3.83773587502171	-3.76144789937351
51.7598648071289	0.0563135147094727	-3.69609971491674	-3.83790913525917	-3.76162965716348
51.8161783218384	0.0563135147094727	-3.69627524413343	-3.83804754767588	-3.76177688166163
51.8724918365479	0.0563135147094727	-3.69641736736096	-3.8381597969866	-3.761897248788
51.9288053512573	0.0563135147094727	-3.69653386890762	-3.83825208867082	-3.76199644628521
51.9851188659668	0.0563135147094727	-3.69663041254036	-3.83832892725475	-3.76207875010408
52.0414323806763	0.0563135147094727	-3.6967112205683	-3.83839363136277	-3.76214741843245
52.0977458953857	0.0563135147094727	-3.69677949241455	-3.83844868059225	-3.76220496564058
52.1540594100952	0.0563135147094727	-3.69683767629407	-3.83849595272506	-3.76225335555094
52.2103729248047	0.0563135147094727	-3.69688766493494	-3.83853688819652	-3.76229413957405
52.2666864395142	0.0563135147094727	-3.69693093592644	-3.8385726055952	-3.76232855661967
52.3229999542236	0.0563135147094727	-3.69696865346682	-3.83860398376226	-3.76235760617162
52.3793134689331	0.0563135147094727	-3.69700174296039	-3.83863172083373	-3.76238210230686
52.4356269836426	0.0563135147094727	-3.69703094621217	-3.83865637718518	-3.76240271404178
52.4919404983521	0.0563135147094727	-3.69705686263956	-3.83867840701521	-3.76241999576987
52.5482540130615	0.0563135147094727	-3.69707998031262	-3.83869818182593	-3.76243441045019
52.604567527771	0.0563135147094727	-3.69710069953316	-3.83871600806416	-3.76244634744256
52.6608810424805	0.0563135147094727	-3.69711935089223	-3.8387321405122	-3.76245613635335
52.7171945571899	0.0563135147094727	-3.69713620920942	-3.83874679255331	-3.76246405788143
52.7735080718994	0.0563135147094727	-3.6971515043744	-3.83876014411689	-3.76247035238844
52.8298215866089	0.0563135147094727	-3.69716542984196	-3.83877234788431	-3.76247522672774
52.8861351013184	0.0563135147094727	-3.6971781493341	-3.83878353417866	-3.76247885972948
52.9424486160278	0.0563135147094727	-3.69718980216372	-3.83879381484948	-3.76248140664003
52.9846837520599	0.0422351360321045	-3.68850174041627	-3.83945746520525	-3.76300879481131
53.026918888092	0.0422351360321045	-3.6838954686819	-3.83994978771718	-3.76342247698356
53.0691540241241	0.0422351360321045	-3.69126903284995	-3.84032284662813	-3.76374813043084
53.1113891601563	0.0422351360321045	-3.69225162725739	-3.84061075706694	-3.76400832458391
53.1536242961884	0.0422351360321045	-3.69254074892113	-3.84083654498422	-3.76421887565111
53.1958594322205	0.0422351360321045	-3.69277836123428	-3.84101616120768	-3.76439109806708
53.2380945682526	0.0422351360321045	-3.69295051802185	-3.84116090615211	-3.76453332720201
53.2803297042847	0.0422351360321045	-3.69309000347626	-3.84127894091761	-3.76465178558306
53.3225648403168	0.0422351360321045	-3.69320606930887	-3.84137625729357	-3.76475118867457
53.3647999763489	0.0422351360321045	-3.69330328617109	-3.84145731755056	-3.76483515789309
53.407035112381	0.0422351360321045	-3.69338541898288	-3.84152548677216	-3.76490650717153
53.4492702484131	0.0422351360321045	-3.69345532308967	-3.84158333124133	-3.76496744626214
53.4915053844452	0.0422351360321045	-3.69351522747252	-3.84163282816915	-3.76501972733259
53.5337405204773	0.0422351360321045	-3.69356689757999	-3.84167551543073	-3.76506475224756
53.5759756565094	0.0422351360321045	-3.69361174079466	-3.84171259991581	-3.7651036521037
53.6182107925415	0.0422351360321045	-3.69365088716055	-3.84174503685203	-3.76513734686252
53.6604459285736	0.0422351360321045	-3.69368525012753	-3.84177358847581	-3.7651665905067
53.7026810646057	0.0422351360321045	-3.69371557273627	-3.84179886782818	-3.76519200553768
53.7449162006378	0.0422351360321045	-3.69374246308181	-3.84182137172136	-3.7652141095422
53.7871513366699	0.0422351360321045	-3.6937664217289	-3.84184150574726	-3.76523333580218
53.829386472702	0.0422351360321045	-3.69378786304811	-3.84185960338818	-3.76525004939427
53.8716216087341	0.0422351360321045	-3.69380713192274	-3.84187594072322	-3.76526455984865
53.9138567447662	0.0422351360321045	-3.69382451690791	-3.84189074782201	-3.76527713116543
53.9560918807983	0.0422351360321045	-3.69384026065371	-3.8419042176301	-3.76528798978884
53.9983270168304	0.0422351360321045	-3.69385456820506	-3.84191651294308	-3.76529733099371
54.0405621528625	0.0422351360321045	-3.69386761364638	-3.84192777191507	-3.76530532403062
54.0827972888947	0.0422351360321045	-3.69387954544759	-3.8419381124366	-3.76531211629485
54.1250324249268	0.0422351360321045	-3.69389049078669	-3.84194763563545	-3.76531783672402
54.1672675609589	0.0422351360321045	-3.69390055906239	-3.84195642869258	-3.76532259858242
54.209502696991	0.0422351360321045	-3.69390984476054	-3.84196456712078	-3.76532650175554
54.2517378330231	0.0422351360321045	-3.69391842980596	-3.84197211661896	-3.76532963465134
54.2939729690552	0.0422351360321045	-3.69392638549868	-3.84197913458967	-3.76533207578381
54.3362081050873	0.0422351360321045	-3.69393377411684	-3.84198567138767	-3.76533389509902
54.3784432411194	0.0422351360321045	-3.6939406502474	-3.84199177135275	-3.76533515509104
54.4206783771515	0.0422351360321045	-3.69394706189698	-3.84199747366843	-3.76533591174559
54.4523547291756	0.0316763520240784	-3.6880276420611	-3.8422903889744	-3.76556669473575
54.4840310811996	0.0316763520240784	-3.68467408145042	-3.84252367993277	-3.76575932945607
54.5157074332237	0.0316763520240784	-3.69001757072122	-3.84271185463911	-3.76591945391701
54.5473837852478	0.0316763520240784	-3.6906603881282	-3.84286536382254	-3.76605380994485
54.5790601372719	0.0316763520240784	-3.69082111112895	-3.84299187083364	-3.76616745775955
54.610736489296	0.0316763520240784	-3.69095685115113	-3.84309708779195	-3.76626425565322
54.64241284132	0.0316763520240784	-3.69105551360109	-3.84318533597837	-3.7663472253066
54.6740891933441	0.0316763520240784	-3.69113815745919	-3.8432599282168	-3.76641874697734
54.7057655453682	0.0316763520240784	-3.69120933024848	-3.84332343446821	-3.76648071544739
54.7374418973923	0.0316763520240784	-3.69127085832813	-3.84337786951548	-3.76653465369514
54.7691182494164	0.0316763520240784	-3.69132437948505	-3.8434248277881	-3.76658179640383
54.8007946014404	0.0316763520240784	-3.69137116764384	-3.84346558171235	-3.76662315243312
54.8324709534645	0.0316763520240784	-3.69141225650444	-3.84350115447529	-3.76665955207061
54.8641473054886	0.0316763520240784	-3.69144849815367	-3.84353237455402	-3.76669168317893
54.8958236575127	0.0316763520240784	-3.69148059793217	-3.84355991705447	-3.76672011914167
54.9275000095367	0.0316763520240784	-3.69150914291228	-3.84358433537532	-3.76674534067649
54.9591763615608	0.0316763520240784	-3.69153462412318	-3.84360608568565	-3.76676775300931
54.9908527135849	0.0316763520240784	-3.69155745411146	-3.84362554600274	-3.76678769950235
55.022529065609	0.0316763520240784	-3.69157798096309	-3.84364303117086	-3.76680547254463
55.0542054176331	0.0316763520240784	-3.69159649956526	-3.84365880469946	-3.76682132231054
55.0858817696571	0.0316763520240784	-3.69161326070556	-3.84367308817551	-3.76683546384455
55.1175581216812	0.0316763520240784	-3.69162847846127	-3.84368606878792	-3.76684808282238
55.1492344737053	0.0316763520240784	-3.69164233623013	-3.84369790537347	-3.76685934025889
55.1809108257294	0.0316763520240784	-3.69165499167401	-3.84370873329771	-3.76686937637247
55.2125871777534	0.0316763520240784	-3.69166658078792	-3.84371866841282	-3.76687831377104
55.2442635297775	0.0316763520240784	-3.69167722126269	-3.84372781028085	-3.76688626008901
55.2759398818016	0.0316763520240784	-3.69168701527351	-3.84373624480929	-3.76689331017861
55.3076162338257	0.0316763520240784	-3.69169605180175	-3.84374404641471	-3.76689954793766
55.3392925858498	0.0316763520240784	-3.69170440857196	-3.84375127980576	-3.76690504783958
55.3709689378738	0.0316763520240784	-3.69171215367721	-3.84375800145809	-3.76690987621898
55.4026452898979	0.0316763520240784	-3.69171934694245	-3.84376426083888	-3.76691409235544
55.434321641922	0.0316763520240784	-3.69172604107596	-3.84377010142722	-3.76691774939059
55.4659979939461	0.0316763520240784	-3.69173228264158	-3.84377556156738	-3.76692089510653
55.4976743459702	0.0316763520240784	-3.69173811288363	-3.8437806751849	-3.76692357258917
55.5293506979942	0.0316763520240784	-3.69174356842852	-3.84378547238966	-3.76692582079507
55.5610270500183	0.0316763520240784	-3.6917486818827	-3.84378997998549	-3.76692767503774
55.5927034020424	0.0316763520240784	-3.69175348234455	-3.84379422190224	-3.76692916740606
55.6243797540665	0.0316763520240784	-3.69175799584252	-3.84379821956342	-3.76693032712555
55.6560561060905	0.0316763520240784	-3.69176224571294	-3.84380199219996	-3.76693118087133
55.6877324581146	0.0316763520240784	-3.69176625292423	-3.84380555711894	-3.76693175304009
55.7194088101387	0.0316763520240784	-3.69177003635825	-3.84380892993439	-3.76693206598724
55.7431660741568	0.0237572640180588	-3.68767412248862	-3.84393725707404	-3.76703237731864
55.7669233381748	0.0237572640180588	-3.68523290346012	-3.84404525279259	-3.7671203056501
55.7906806021929	0.0237572640180588	-3.68914355395476	-3.84413682176292	-3.76719661409239
55.8144378662109	0.0237572640180588	-3.68957526429932	-3.84421499722777	-3.76726323420631
55.838195130229	0.0237572640180588	-3.68966357827698	-3.8442821603135	-3.76732168815626
55.8619523942471	0.0237572640180588	-3.68973918366345	-3.84434019887115	-3.76737319685597
55.8857096582651	0.0237572640180588	-3.6897928828654	-3.84439062365674	-3.76741876990922
55.9094669222832	0.0237572640180588	-3.68983900104292	-3.84443465416429	-3.76745924060026
55.9332241863012	0.0237572640180588	-3.68987992408007	-3.8444732826833	-3.76749530147882
55.9569814503193	0.0237572640180588	-3.68991630329183	-3.84450732259015	-3.76752753196538
55.9807387143373	0.0237572640180588	-3.68994879846565	-3.844537445119	-3.76755641971844
56.0044959783554	0.0237572640180588	-3.68997792231405	-3.84456420763448	-3.76758237747495
56.0282532423735	0.0237572640180588	-3.69000410333367	-3.84458807557585	-3.76760575639134
56.0520105063915	0.0237572640180588	-3.69002770724794	-3.8446094396432	-3.76762685669032
56.0757677704096	0.0237572640180588	-3.69004904682839	-3.8446286293724	-3.76764593621968
56.0995250344276	0.0237572640180588	-3.69006839075851	-3.84464592394379	-3.76766321738024
56.1232822984457	0.0237572640180588	-3.69008597072131	-3.84466156085273	-3.76767889277053
56.1470395624638	0.0237572640180588	-3.69010198717124	-3.84467574291304	-3.76769312981444
56.1707968264818	0.0237572640180588	-3.6901166140976	-3.84468864395015	-3.76770607457715
56.1945540904999	0.0237572640180588	-3.69013000297175	-3.84470041345607	-3.76771785492877
56.2183113545179	0.0237572640180588	-3.69014228603534	-3.84471118041621	-3.76772858318035
56.242068618536	0.0237572640180588	-3.69015357905096	-3.84472105647066	-3.76773835829063
56.2658258825541	0.0237572640180588	-3.69016398361665	-3.84473013853766	-3.76774726772118
56.2895831465721	0.0237572640180588	-3.69017358911753	-3.84473851099979	-3.76775538900231
56.3133404105902	0.0237572640180588	-3.69018247437885	-3.84474624753276	-3.76776279105984
56.3370976746082	0.0237572640180588	-3.69019070907303	-3.84475341264064	-3.76776953534279
56.3608549386263	0.0237572640180588	-3.690198354917	-3.84476006294895	-3.76777567678533
56.3846122026443	0.0237572640180588	-3.69020546669803	-3.8447662482973	-3.7677812646295
56.4083694666624	0.0237572640180588	-3.69021209315282	-3.8447720126651	-3.76778634313098
56.4321267306805	0.0237572640180588	-3.69021827772367	-3.84477739495826	-3.76779095216614
56.4558839946985	0.0237572640180588	-3.69022405921013	-3.84478242967942	-3.76779512775554
56.4796412587166	0.0237572640180588	-3.69022947233221	-3.84478714750035	-3.76779890251642
56.5033985227346	0.0237572640180588	-3.690234548218	-3.8447915757521	-3.76780230605471
56.5271557867527	0.0237572640180588	-3.69023931482718	-3.84479573884559	-3.76780536530558
56.5509130507708	0.0237572640180588	-3.69024379731886	-3.84479965863345	-3.76780810482971
56.5746703147888	0.0237572640180588	-3.69024801837219	-3.84480335472195	-3.76781054707184
56.5984275788069	0.0237572640180588	-3.6902519984671	-3.84480684474046	-3.76781271258665
56.6221848428249	0.0237572640180588	-3.69025575612782	-3.84481014457487	-3.76781462023674
56.645942106843	0.0237572640180588	-3.69025930813894	-3.84481326856996	-3.76781628736632
56.6696993708611	0.0237572640180588	-3.69026266973297	-3.84481622970558	-3.76781772995406
56.6934566348791	0.0237572640180588	-3.69026585475642	-3.84481903974992	-3.76781896274774
56.7172138988972	0.0237572640180588	-3.69026887581504	-3.84482170939351	-3.76781999938329
56.7409711629152	0.0237572640180588	-3.69027174440365	-3.84482424836639	-3.76782085249005
56.7647284269333	0.0237572640180588	-3.69027447101899	-3.84482666554073	-3.76782153378413
56.7884856909513	0.0237572640180588	-3.6902770652606	-3.84482896902113	-3.76782205415141
56.8122429549694	0.0237572640180588	-3.6902795359211	-3.84483116622396	-3.76782242372144
56.8360002189875	0.0237572640180588	-3.69028189106417	-3.84483326394737	-3.76782265193337
56.8597574830055	0.0237572640180588	-3.69028413809563	-3.84483526843311	-3.76782274759488
56.8775754310191	0.0178179480135441	-3.68740902632769	-3.84489120406484	-3.76786608474333
56.8953933790326	0.0178179480135441	-3.68562775781307	-3.84494031456007	-3.7679055651596
56.9132113270462	0.0178179480135441	-3.68851090676676	-3.8449836221816	-3.76794099632913
56.9310292750597	0.0178179480135441	-3.68880874133579	-3.84502196962263	-3.76797291816195
56.9488472230732	0.0178179480135441	-3.6888576716012	-3.84505605578639	-3.76800176611061
56.9666651710868	0.0178179480135441	-3.68889947422306	-3.84508646373291	-3.76802790210561
56.9844831191003	0.0178179480135441	-3.68892751840349	-3.84511368262649	-3.76805164060838
57.0023010671139	0.0178179480135441	-3.68895197000323	-3.84513812506743	-3.76807325165538
57.0201190151274	0.0178179480135441	-3.68897421824474	-3.84516014085586	-3.76809296817043
57.037936963141	0.0178179480135441	-3.68899446698796	-3.8451800279845	-3.76811099195455
57.0557549111545	0.0178179480135441	-3.68901297245079	-3.84519804146836	-3.76812749851283
57.0735728591681	0.0178179480135441	-3.68902992417989	-3.84521440047759	-3.76814264105551
57.0913908071816	0.0178179480135441	-3.68904548332348	-3.84522929413217	-3.76815655380989
57.1092087551951	0.0178179480135441	-3.68905979170837	-3.84524288623585	-3.76816935477323
57.1270267032087	0.0178179480135441	-3.68907297403734	-3.84525531916462	-3.76818114801146
57.1448446512222	0.0178179480135441	-3.68908514038318	-3.84526671707781	-3.76819202558668
57.1626625992358	0.0178179480135441	-3.68909638819031	-3.84527718858342	-3.76820206918031
57.1804805472493	0.0178179480135441	-3.68910680394084	-3.84528682896159	-3.76821135146561
57.1982984952629	0.0178179480135441	-3.68911646457211	-3.84529572202809	-3.76821993727288
57.2161164432764	0.0178179480135441	-3.68912543868645	-3.84530394170337	-3.76822788458254
57.2339343912899	0.0178179480135441	-3.68913378758495	-3.8453115533393	-3.76823524537478
57.2517523393035	0.0178179480135441	-3.68914156615648	-3.8453186148456	-3.76824206635893
57.269570287317	0.0178179480135441	-3.68914882364279	-3.8453251776499	-3.7682483896019
57.2873882353306	0.0178179480135441	-3.68915560430128	-3.84533128751893	-3.76825425307137
57.3052061833441	0.0178179480135441	-3.68916194797926	-3.84533698526336	-3.76825969110668
57.3230241313577	0.0178179480135441	-3.68916789061319	-3.84534230734461	-3.76826473482844
57.3408420793712	0.0178179480135441	-3.68917346466502	-3.84534728639891	-3.76826941249554
57.3586600273848	0.0178179480135441	-3.68917869950418	-3.84535195169115	-3.76827374981741
57.3764779753983	0.0178179480135441	-3.68918362173978	-3.8453563295089	-3.76827777022768
57.3942959234118	0.0178179480135441	-3.68918825551751	-3.84536044350535	-3.76828149512452
57.4121138714254	0.0178179480135441	-3.68919262277602	-3.84536431499851	-3.76828494408236
57.4299318194389	0.0178179480135441	-3.6891967434767	-3.84536796323284	-3.7682881350386
57.4477497674525	0.0178179480135441	-3.68920063580627	-3.84537140560839	-3.76829108445869
57.465567715466	0.0178179480135441	-3.68920431635452	-3.84537465788197	-3.76829380748242
57.4833856634796	0.0178179480135441	-3.68920780027446	-3.84537773434409	-3.76829631805356
57.5012036114931	0.0178179480135441	-3.6892111014238	-3.84538064797481	-3.76829862903523
57.5190215595067	0.0178179480135441	-3.68921423249006	-3.84538341058128	-3.76830075231259
57.5368395075202	0.0178179480135441	-3.68921720510397	-3.84538603291927	-3.7683026988843
57.5546574555337	0.0178179480135441	-3.68922002993949	-3.84538852480085	-3.76830447894429
57.5724754035473	0.0178179480135441	-3.6892227168031	-3.84539089518977	-3.76830610195485
57.5902933515608	0.0178179480135441	-3.68922527471487	-3.84539315228614	-3.76830757671215
57.6081112995744	0.0178179480135441	-3.68922771198061	-3.84539530360179	-3.76830891140485
57.6259292475879	0.0178179480135441	-3.68923003625643	-3.84539735602731	-3.76831011366689
57.6437471956015	0.0178179480135441	-3.68923225460699	-3.84539931589181	-3.76831119062486
57.661565143615	0.0178179480135441	-3.68923437355843	-3.84540118901632	-3.76831214894073
57.6793830916286	0.0178179480135441	-3.68923639914485	-3.84540298076146	-3.76831299485023
57.6972010396421	0.0178179480135441	-3.68923833695213	-3.84540469607011	-3.76831373419771
57.7150189876556	0.0178179480135441	-3.68924019215488	-3.84540633950573	-3.76831437246742
57.7328369356692	0.0178179480135441	-3.68924196955312	-3.84540791528658	-3.76831491481199
57.7506548836827	0.0178179480135441	-3.68924367360204	-3.84540942731665	-3.76831536607813
57.7684728316963	0.0178179480135441	-3.68924530844187	-3.84541087921325	-3.76831573082995


==> plots/Hubb_L2x2_K1_U4_Mu0_B0_D6_Chi18_Gap1_Par3.txt <==
0.1	0.1	1.6102311018802	2.20257426932946	-1.95314530868456
0.2	0.1	0.0874336665044816	0.374937630912591	-1.95314530868456
0.3	0.1	-0.576372881427616	-0.46401648310484	-1.95314530868456
0.4	0.1	-0.918902182555331	-0.858509395595041	-1.95314530868456
0.5	0.1	-1.14454936817028	-1.10032348678259	-1.95314530868456
0.6	0.1	-1.30878104712183	-1.27160982053834	-1.95314530868456
0.7	0.1	-1.43349350907868	-1.39974349080515	-1.95314530868456
0.8	0.1	-1.53042620193055	-1.4985218643957	-1.95314530868456
0.9	0.1	-1.60629473513333	-1.57568713814662	-1.95314530868456
1	0.1	-1.66585296402014	-1.6363330028986	-1.95314530868456
1.075	0.075	-1.70215185672709	-1.67960009118651	-1.95314530868456
1.15	0.075	-1.73243091014134	-1.71034496931701	-1.95314530868456
1.225	0.075	-1.75774086676124	-1.73621970150691	-1.95314530868456
1.3	0.075	-1.77890329277425	-1.75800255719957	-1.95314530868456
1.375	0.075	-1.7965894561579	-1.77633781333712	-1.95314530868456
1.45	0.075	-1.81135831833658	-1.79176562621229	-1.95314530868456
1.525	0.075	-1.82367909646761	-1.80474107663715	-1.95314530868456
1.6	0.075	-1.83394697256185	-1.81564852447567	-1.95314530868456
1.675	0.075	-1.84249507618461	-1.82481300525397	-1.95314530868456
1.75	0.075	-1.84960412817992	-1.83250949213614	-1.95314530868456
1.80625	0.05625	-1.8541678246312	-1.84120845325276	-1.95314530868456
1.8625	0.05625	-1.85811476610536	-1.84540533961767	-1.95314530868456
1.91875	0.05625	-1.86153743156971	-1.84908500012887	-1.95314530868456
1.975	0.05625	-1.86450806466299	-1.85230943519683	-1.95314530868456
2.03125	0.05625	-1.86708681668882	-1.85513335620523	-1.95314530868456
2.0875	0.05625	-1.86932510261867	-1.85760547242609	-1.95314530868456
2.14375	0.05625	-1.87126735213705	-1.85976902574275	-1.95314530868456
2.2	0.05625	-1.87295214091231	-1.86166224224646	-1.95314530868456
2.25625	0.05625	-1.87441303233337	-1.86331879896578	-1.95314530868456
2.3125	0.05625	-1.87567925466086	-1.86476829298541	-1.95314530868456
2.3546875	0.0421875	-1.87652445415266	-1.86820230827368	-1.95314530868456
2.396875	0.0421875	-1.87727846133217	-1.86902963306424	-1.95314530868456
2.4390625	0.0421875	-1.8779530227216	-1.86977923553579	-1.95314530868456
2.48125	0.0421875	-1.87855732983722	-1.87045817424226	-1.95314530868456
2.5234375	0.0421875	-1.8790990470672	-1.87107282758737	-1.95314530868456
2.565625	0.0421875	-1.87958478990439	-1.87162907033725	-1.95314530868456
2.6078125	0.0421875	-1.8800203734909	-1.87213232043449	-1.95314530868456
2.65	0.0421875	-1.88041095944897	-1.87258755582382	-1.95314530868456
2.6921875	0.0421875	-1.88076115399417	-1.87299933028154	-1.95314530868456
2.734375	0.0421875	-1.88107508035463	-1.87337179420019	-1.95314530868456
2.766015625	0.031640625	-1.88129076329307	-1.875414707514	-1.95314530868456
2.79765625	0.031640625	-1.88148839074572	-1.87563570313596	-1.95314530868456
2.829296875	0.031640625	-1.88166983361678	-1.87584109493622	-1.95314530868456
2.8609375	0.031640625	-1.88183660827953	-1.87603192398071	-1.95314530868456
2.892578125	0.031640625	-1.88199000218757	-1.87620915305343	-1.95314530868456
2.92421875	0.031640625	-1.88213114215143	-1.87637369166758	-1.95314530868456
2.955859375	0.031640625	-1.88226103341739	-1.87652640347965	-1.95314530868456
2.9875	0.031640625	-1.88238058349621	-1.87666810739402	-1.95314530868456
3.019140625	0.031640625	-1.8824906177614	-1.87679957703909	-1.95314530868456
3.05078125	0.031640625	-1.8825918904197	-1.87692154037827	-1.95314530868456


==> plots/Hubb_L2x2_K1_U4_Mu0_B0_D6_Chi18_Gap1e-01_Par3.txt <==
1	1	-1.48526605909977	-1.74772926112377	-1.95314530868456
2	1	-1.62184608450247	-1.98215845528449	-1.95314530868456
3	1	-1.63229617564099	-1.99911476935413	-1.95314530868456
4	1	-1.63297908974854	-2.0023893796223	-1.95314530868456
5	1	-1.63504826598053	-2.02876205429906	-1.95314530868456
6	1	-1.63456759907376	-2.03219962261256	-1.95314530868456
7	1	-1.63434124652356	-2.0333287125403	-1.95314530868456
8	1	-1.63425500615411	-2.03372948129016	-1.95314530868456
9	1	-1.63422353476325	-2.03387258446049	-1.95314530868456
10	1	-1.63421220566943	-2.03392371416554	-1.95314530868456
10.75	0.75	-1.71155212951531	-1.98780904565174	-1.95314530868456
11.5	0.75	-1.71164965544393	-1.98511695865323	-1.95314530868456
12.25	0.75	-1.71167295171602	-1.98443324019747	-1.95314530868456
13	0.75	-1.71168456849994	-1.9841514963528	-1.95314530868456
13.75	0.75	-1.71168970365506	-1.98402306553885	-1.95314530868456
14.5	0.75	-1.71169199882652	-1.98396363895219	-1.95314530868456
15.25	0.75	-1.7116930422858	-1.98393609152963	-1.95314530868456
16	0.75	-1.71169352142659	-1.98392332064867	-1.95314530868456
16.75	0.75	-1.71169374253731	-1.98391740050832	-1.95314530868456
17.5	0.75	-1.7116938448156	-1.98391465626246	-1.95314530868456
18.0625	0.5625	-1.80697275423612	-1.93950791226863	-1.95314530868456
18.625	0.5625	-1.8066135975805	-1.93817340819932	-1.95314530868456
19.1875	0.5625	-1.80613955784011	-1.93727681482298	-1.95314530868456
19.75	0.5625	-1.80577788006808	-1.93662602937695	-1.95314530868456
20.3125	0.5625	-1.80551149012095	-1.9361561537199	-1.95314530868456
20.875	0.5625	-1.80531836785177	-1.93581991707869	-1.95314530868456
21.4375	0.5625	-1.80517981018954	-1.93558079908657	-1.95314530868456
22	0.5625	-1.80508109723611	-1.93541147096613	-1.95314530868456
22.5625	0.5625	-1.8050111086127	-1.93529191579404	-1.95314530868456
23.125	0.5625	-1.80496165029082	-1.93520767517517	-1.95314530868456
23.546875	0.421875	-1.85594237577582	-1.91214266057901	-1.95314530868456
23.96875	0.421875	-1.85677980829687	-1.91106458851638	-1.95314530868456
24.390625	0.421875	-1.85689458564049	-1.91107790811608	-1.95314530868456
24.8125	0.421875	-1.8569667027597	-1.91119191188699	-1.95314530868456
25.234375	0.421875	-1.8570199877265	-1.91129855538591	-1.95314530868456
25.65625	0.421875	-1.85705960391865	-1.91138328132405	-1.95314530868456
26.078125	0.421875	-1.85708909828409	-1.91144785486036	-1.95314530868456
26.5	0.421875	-1.85711109661563	-1.91149648672105	-1.95314530868456
26.921875	0.421875	-1.85712753228272	-1.91153299607561	-1.95314530868456
27.34375	0.421875	-1.85713982940423	-1.91156038923537	-1.95314530868456
27.66015625	0.31640625	-1.8864389762938	-1.89797331526748	-1.95314530868456
27.9765625	0.31640625	-1.88741283717328	-1.89706239483539	-1.95314530868456
28.29296875	0.31640625	-1.8874987989507	-1.89701528025746	-1.95314530868456
28.609375	0.31640625	-1.88753032133854	-1.89706500449264	-1.95314530868456
28.92578125	0.31640625	-1.88755263566583	-1.89712266215031	-1.95314530868456
29.2421875	0.31640625	-1.88756997426907	-1.8971738027197	-1.95314530868456
29.55859375	0.31640625	-1.88758358853901	-1.897216195451	-1.95314530868456
29.875	0.31640625	-1.88759430635343	-1.89725047703701	-1.95314530868456
30.19140625	0.31640625	-1.88760276059823	-1.89727792466016	-1.95314530868456
30.5078125	0.31640625	-1.88760944139059	-1.89729981321115	-1.95314530868456


==> plots/Hubb_L2x2_K1_U4_Mu0_B0_D6_Chi18_Gap1e-01_Par3_dyn.txt <==
1	1	-1.48526605909977	-1.74772926112377	-1.95314530868456
2	1	-1.62184608450247	-1.98215845528449	-1.95314530868456
3	1	-1.63229617564099	-1.99911476935413	-1.95314530868456
4	1	-1.63297908974854	-2.0023893796223	-1.95314530868456
4.75	0.75	-1.71168284828606	-1.98159813047957	-1.95314530868456
5.5	0.75	-1.71173546384938	-1.98241238145215	-1.95314530868456
6.25	0.75	-1.71171649091427	-1.98319224863095	-1.95314530868456
7	0.75	-1.71170540381056	-1.98357735498769	-1.95314530868456
7.5625	0.5625	-1.80691564474915	-1.93939014528017	-1.95314530868456
8.125	0.5625	-1.80656763889736	-1.93808634026597	-1.95314530868456
8.6875	0.5625	-1.80610441123716	-1.93721285870343	-1.95314530868456
9.25	0.5625	-1.80575177368251	-1.93657964602381	-1.95314530868456
9.671875	0.421875	-1.85632892382809	-1.91295900020809	-1.95314530868456
10.09375	0.421875	-1.85706328740736	-1.91167452481078	-1.95314530868456
10.515625	0.421875	-1.85710386084876	-1.91153412224993	-1.95314530868456
10.9375	0.421875	-1.85712186705562	-1.91153286414854	-1.95314530868456
11.25390625	0.31640625	-1.88643014712659	-1.89795089154542	-1.95314530868456
11.5703125	0.31640625	-1.88740613359989	-1.89704350092182	-1.95314530868456
11.88671875	0.31640625	-1.88749363190877	-1.89699988167971	-1.95314530868456
12.203125	0.31640625	-1.88752631563291	-1.89705266786063	-1.95314530868456
12.51953125	0.31640625	-1.88754951529576	-1.89711284653848	-1.95314530868456
12.7568359375	0.2373046875	-1.90084452302238	-1.89162710496313	-1.95314530868456
12.994140625	0.2373046875	-1.90170558974425	-1.89093921121168	-1.95314530868456
13.2314453125	0.2373046875	-1.90180034624987	-1.89086581398138	-1.95314530868456
13.46875	0.2373046875	-1.90182170145514	-1.89088976364088	-1.95314530868456
13.7060546875	0.2373046875	-1.90183281949336	-1.8909261235262	-1.95314530868456
13.884033203125	0.177978515625	-1.90682984430263	-1.89057663083184	-1.95314530868456
14.06201171875	0.177978515625	-1.90739255471019	-1.89013263225686	-1.95314530868456
14.239990234375	0.177978515625	-1.90748209941298	-1.89004176667958	-1.95314530868456
14.41796875	0.177978515625	-1.90750106266307	-1.89003931166925	-1.95314530868456
14.595947265625	0.177978515625	-1.90750748200005	-1.89005512217374	-1.95314530868456
14.77392578125	0.177978515625	-1.90751108206798	-1.89007345889258	-1.95314530868456
14.9074096679688	0.13348388671875	-1.9091429629167	-1.89223593404261	-1.95314530868456
15.0408935546875	0.13348388671875	-1.90942991323801	-1.89199625773828	-1.95314530868456
15.1743774414063	0.13348388671875	-1.90949464990724	-1.89191824619037	-1.95314530868456
15.307861328125	0.13348388671875	-1.9095115081245	-1.8919011899493	-1.95314530868456
15.4413452148438	0.13348388671875	-1.90951671345474	-1.89190276489343	-1.95314530868456
15.5748291015625	0.13348388671875	-1.90951880092631	-1.89190953245627	-1.95314530868456
15.7083129882813	0.13348388671875	-1.90951994155642	-1.89191734140483	-1.95314530868456
15.8084259033203	0.100112915039063	-1.91000053714264	-1.89493910353091	-1.95314530868456
15.9085388183594	0.100112915039063	-1.91012125889037	-1.89482817680973	-1.95314530868456
16.0086517333984	0.100112915039063	-1.91015755773403	-1.89477834535685	-1.95314530868456
16.1087646484375	0.100112915039063	-1.9101696214989	-1.89476036581914	-1.95314530868456
16.2088775634766	0.100112915039063	-1.91017395175891	-1.89475569525715	-1.95314530868456
16.3089904785156	0.100112915039063	-1.91017565498506	-1.89475624469308	-1.95314530868456
16.4091033935547	0.100112915039063	-1.91017641681449	-1.89475871282637	-1.95314530868456
16.5092163085938	0.100112915039063	-1.91017681877201	-1.89476177367977	-1.95314530868456
16.6093292236328	0.100112915039063	-1.91017706995643	-1.89476490212036	-1.95314530868456
16.6844139099121	0.0750846862792969	-1.91030817049035	-1.89780087005449	-1.95314530868456
16.7594985961914	0.0750846862792969	-1.91035196223242	-1.89775562869276	-1.95314530868456


==> plots/large_size_U0.txt <==
10 10	-298.379745167701 -0.259097927444462 -18.7534 0.0289532644806678	-298.148 -2.01828 -18.4455 0.0228655741384574 20
10 10	-298.35457011535 -0.0306755079281292 -19.3679 0.0256473090257529	-297.789 -2.02378 -19.0936 0.0242826541688355 30
11 10	-299.918116361666 -0.000209588775004244 -16.778 0.0369625598898688	-299.309 -1.99993 -16.7195 0.0311913483285193 22
11 10	-299.879578159809 0.000382114800561533 -16.7922 0.0360930102315854	-299.276 -2.01259 -16.7203 0.0311432303994314 33
4 10	-277.349136489014 0.20939676528711 -32.4946 7.64962173383974e-05	-277.63 -4.5113 -31.0744 6.14615477577594e-05 12
4 10	-277.327695622639 0.209634670084264 -32.4895 0.000150908562688042	-277.608 -4.51103 -31.0726 0.000126771085429004 8
5 10	-285.946033246578 -0.0393772262386402 -28.9083 0.000962492734235771	-286.335 -2.05319 -27.3248 0.000829699229658544 10
5 10	-285.96945350636 -0.0366655724689949 -28.9065 0.000715713625703231	-286.368 -2.05188 -27.324 0.000657577682902774 15
6 10	-291.05458818501 0.0725269963488182 -25.4449 0.00328781961777237	-290.076 -3.21812 -25.3316 0.00275070712785896 12
6 10	-291.052514210194 0.0729159721306598 -25.4402 0.00308301235702026	-290.074 -3.21984 -25.3264 0.00264284112401586 18
7 10	-293.342411738509 -0.0382725739605567 -24.304 0.00679973593607758	-293.122 -2.00741 -23.4825 0.00681592202363785 14
7 10	-293.345965962612 -0.0386156142937127 -24.3073 0.00730641739049594	-293.126 -2.01313 -23.4834 0.00716826536852485 21
8 10	-295.95022959603 -0.000322374167012378 -22.4795 0.0139310486676949	-295.749 -0.0843956 -21.7351 0.0135708954043756 16
8 10	-295.924413613668 -0.000218824027092533 -22.4776 0.0150365388690836	-295.093 -1.35483 -21.8538 0.0121232807558923 24
9 10	-297.617315273178 -0.00125326189569235 -19.5835 0.0240062326409011	-297.303 -0.137421 -19.0422 0.0228077961759338 18
10 15	-682.034446135984 0.136656588157976 -38.2432 0.0406623307459613	-681.728 -2.38783 -37.1746 0.0425965996968095 20
10 15	-681.922920335153 0.135948647453501 -38.2424 0.0443284432903713	-681.605 -2.39988 -37.1777 0.0432301558712154 30
4 15	-625.966975417992 -0.911329602967195 -67.3044 0.000177796886456929	-626.581 -10.4717 -67.4824 0.000151183849367353 12
4 15	-625.927338226215 -0.910763566234243 -67.3037 0.000268032373386431	-626.539 -10.4709 -67.4801 0.000231940773182104 8
5 15	-644.108695804626 1.05079554919401 -63.463 0.00157192215789955	-642.658 -11.4278 -63.088 0.00107973167060702 10
5 15	-644.13285363416 1.05038525652446 -63.4282 0.00110096075280333	-642.686 -11.4301 -63.063 0.000855984602983436 15
6 15	-667.117126757106 -0.0232420092104268 -54.6843 0.00728605800174456	-665.158 -4.66626 -55.1234 0.0068898705371713 12
6 15	-667.075820000383 -0.0229350003903495 -54.6328 0.00715448400537232	-665.123 -4.67271 -55.068 0.00686873638229824 18
7 15	-670.557199017034 -0.81803927414479 -53.5541 0.0108596840253056	-670.206 -4.02392 -52.6725 0.010703742281366 14
7 15	-670.616585764682 -0.819586276076712 -53.58 0.0129739465542551	-670.261 -4.02816 -52.6948 0.0124592331153464 21
8 15	-674.984907136752 0.415614416463133 -48.9292 0.0176043921411069	-674.279 -6.02604 -48.7387 0.0173862358840971 16
9 15	-679.612999435687 0.0145256660489828 -41.5051 0.0323030522903513	-679.045 -2.45107 -40.7256 0.0310389084389143 18
4 20	na na na na	-1120.17 -18.7703 -121.1 0.000218980961170803 8


==> plots/large_size_U2.txt <==
10 6	-71.5221643941389 -0.00483026324381665 -6.09283 0.0174575848326603	-71.5121 -0.191266 -6.00651 0.0146963167597511 20
10 6	-71.525777940876 -0.00512513580446989 -6.0817 0.0134019556557947	-71.5207 -0.198318 -5.99249 0.0124980141158878 30
11 6	-72.0810578918363 0.000265632832567072 -5.99647 0.00778707796318447	-71.6633 -0.440135 -5.85056 0.0144948833361203 22
12 6	na na na na	-72.1212 -1.04257 -3.99335 0.0151238656719087 24
4 6	-64.6871551160435 1.60662893545711 -5.78164 1.70074582228878e-05	-64.4566 -3.22524 -6.02906 1.66180468633005e-05 12
4 6	-64.6817834220437 1.60596090500993 -5.78339 0.000115030146310838	-64.4504 -3.22484 -6.02974 0.000143758056641082 8
5 6	-67.9418901684874 -0.12004382418824 -4.0616 0.000265355689947243	-67.831 -1.53443 -2.06502 0.000263187749985147 10
5 6	-67.9369096430154 -0.12095143387053 -4.05719 0.00012255674296793	-67.8255 -1.53432 -2.05919 0.000114787997448627 15
6 6	-69.8618772934736 -1.07623624218639 -2.0076 0.000797665779988172	-69.758 -1.60796 -2.00862 0.00082931667311139 12
6 6	-69.8795183041193 -1.0746140439802 -2.00153 0.000603915198735825	-69.7757 -1.60282 -2.00158 0.000544125091210793 18
7 6	-70.1945372641326 -0.105832580402943 -4.01647 0.0025251389922148	-69.8111 -0.638759 -6.01399 0.00292942778134506 14
7 6	-70.2154187362787 -0.105488703993029 -4.00573 0.00258852281045199	-69.8301 -0.638966 -6.00546 0.00289512317318611 21
8 6	-71.2477554982808 0.148549106549026 -2.1417 0.00224218587952786	-71.1654 -1.57027 -2.05937 0.001476197739713 16
8 6	-71.2652708358897 0.148485879739056 -2.13469 0.00206668062071073	-71.1791 -1.57156 -2.05209 0.00139769853618006 24
9 6	-71.2290758899078 0.00107735038288841 -6.0305 0.00831987980632642	-71.5326 -0.455156 -4.06984 0.00124851981100821 18
10 10	-207.715729223072 -0.205986206787954 -14.3123 0.0168163329075116	-207.334 -4.14134 -14.1775 0.0195753499469515 20
10 10	-207.743311914618 -0.205295317319842 -14.2798 0.013804721809627	-207.36 -4.11268 -14.144 0.0155648209555265 30
4 10	-186.902632773802 -1.45937628967503 -16.0397 4.0346692843124e-05	-186.957 -5.81919 -16.0499 2.85834186156474e-05 12
4 10	-186.892298851446 -1.45780498537643 -16.049 0.0002013712329641	-186.947 -5.81843 -16.0582 0.000158787532008427 8
5 10	-194.552212707227 0.974718262376911 -14.1306 0.000539389184911702	-194.738 -4.0056 -12.1375 0.000545241287835561 10
5 10	-194.556026799189 0.977547713481917 -14.1157 0.000428089959643431	-194.732 -4.00587 -12.1241 0.000174810235903483 15
6 10	-200.210000845644 -0.936682874330691 -16.0427 0.00117881883142983	-201.346 -3.04944 -12.0317 0.000842588225001735 12
6 10	-200.268823280643 -0.934229338087316 -16.0075 0.00113384607282489	-201.401 -3.0483 -12.0033 0.000637922961549268 18
7 10	-203.109683063651 -0.968088262526565 -14.0274 0.00125490996140926	-202.869 -6.01416 -12.0228 0.0038514170752664 14
7 10	-203.166149085746 -0.972375822321422 -14.0057 0.00145452037696666	-202.928 -6.00936 -11.9992 0.00337325231661385 21
8 10	-203.812759994623 -2.56520732768691 -16.0449 0.00748770786470587	-204.726 -5.03635 -12.0766 0.00233334922826425 16
8 10	-203.828967306767 -2.56706170876388 -16.0225 0.0065273436890276	-204.758 -5.03795 -12.0557 0.00185293998135515 24
9 10	-205.196259591358 0.0168436500608033 -16.1082 0.00831597237536513	-204.478 -3.75444 -18.0089 0.00896644990188197 18
9 10	-205.211904905718 0.0197772546352228 -16.095 0.00741826400865052	-204.484 -3.75096 -17.9944 0.00720645876367845 27
10 15	-476.99338406838 -0.0324386399366328 -30.7568 0.0161489943002476	-476.384 -9.75251 -28.6741 0.0185851774868241 20
4 15	-432.403492008337 0.555763121282395 -26.1933 6.22753829293288e-05	-430.717 -12.5683 -30.1684 7.87857629133597e-05 12
4 15	-432.389527839572 0.556139209050996 -26.2152 0.000285113909602844	-430.701 -12.5632 -30.188 0.000226348339908043 8
5 15	-446.414876604981 3.67419060318137 -30.2244 0.000348605577195857	-445.73 -13.8672 -30.2188 0.000579490647223898 10
5 15	-446.408939451364 3.67585098958526 -30.1886 0.000391735930371695	-445.728 -13.8787 -30.1796 0.000453425702278739 15
6 15	-463.388213240722 0.524979924841973 -24.086 0.00222430722667967	-462.191 -9.90581 -26.079 0.00113273690645837 12
6 15	-463.531229886423 0.521950063302253 -24.0131 0.00153102112771095	-462.317 -9.89167 -26.0113 0.00100509470958098 18
7 15	-465.623475340259 -0.59988543354057 -34.0723 0.0039071160515642	-465.851 -10.3893 -32.0755 0.00302642723952291 14
7 15	-465.745373526401 -0.598227516767615 -34.0093 0.0033877109130754	-465.969 -10.3766 -32.0199 0.00315127400974672 21
8 15	-469.316886730929 1.58893163726213 -34.0942 0.00855503928632915	-468.917 -9.70866 -34.0793 0.00755897774853306 16
8 15	-469.363692262832 1.58642255401716 -34.0692 0.00740612542760507	-468.964 -9.71145 -34.0514 0.00630723152488762 24
9 15	-473.041765718215 0.936426324225677 -32.3356 0.0208953194073516	-474.022 -8.37473 -26.5716 0.0117379933279462 18


==> plots/scan_chi.txt <==
10	10	2	-10.3731513545577 3.57540943886818e-05 0.000418474 0.0066975128180536	-10.0809 0.00353082 -0.0055802 0.00659630513027679	5.000000e-02
20	10	2	-10.3872319096744 -4.94567896759798e-06 5.76782e-05 8.65015210895671e-05	-10.0846 0.000269062 -0.000902241 0.000223621900116269	5.000000e-02
30	10	2	-10.3885370432664 8.67740854949535e-07 4.11435e-05 9.26435054735422e-05	-10.087 0.000159219 -4.21576e-05 2.63479915636524e-05	5.000000e-02
40	10	2	-10.3884067182177 -1.01130532526158e-07 3.2485e-05 3.22771654320621e-06	-10.0872 5.40472e-05 -1.33081e-05 7.58249989396093e-06	5.000000e-02
50	10	2	-10.3886102923696 -7.30601744604233e-08 3.54117e-05 1.54897343456523e-06	-10.0873 4.47843e-05 3.07285e-05 1.48314086727023e-06	5.000000e-02
60	10	2	-10.3886380293081 2.25522400590632e-07 3.36855e-05 1.81405803817972e-07	-10.0873 2.88005e-05 -3.79399e-06 6.52272915045817e-07	5.000000e-02
70	10	2	-10.3886388168308 4.10336772253914e-08 3.28457e-05 1.35059285327024e-07	-10.0873 2.71298e-05 -7.98524e-07 2.46306115888789e-07	5.000000e-02
80	10	2	-10.3886401502361 7.82486514819269e-11 3.28445e-05 2.12581107391256e-09	-10.0873 2.64546e-05 -3.30608e-07 2.1560714040863e-07	5.000000e-02
90	10	2	-10.3886401393259 4.76736475817086e-11 3.29621e-05 9.33344953432875e-09	-10.0873 2.72136e-05 -1.15851e-07 3.14498373168471e-09	5.000000e-02
11	11	2	-10.4069234632923 -1.54968460409103e-05 -2.51611e-05 0.00364026467729999	-10.1135 0.000727856 -0.00844625 0.00350611410600106	5.000000e-02
22	11	2	-10.4172805919383 7.52078210239631e-07 9.28232e-07 0.000120711096041841	-10.125 0.000189722 -0.000699996 0.000309949509780383	5.000000e-02
33	11	2	-10.4187216931304 -7.33075108780897e-07 3.57882e-07 0.000109142657829375	-10.1274 0.000161962 -9.16921e-05 3.57876693011888e-05	5.000000e-02
44	11	2	-10.4187099887234 -6.25879778905171e-06 8.63434e-08 2.65872773764438e-06	-10.1276 7.58703e-05 -7.79016e-05 2.25241893544639e-05	5.000000e-02
55	11	2	-10.4188181715819 -7.21000645662745e-08 9.1921e-09 1.51015486657898e-06	-10.1277 3.49324e-05 5.71346e-06 5.29564190813739e-06	5.000000e-02
66	11	2	-10.4188373832233 9.33308286574924e-08 -1.27836e-08 6.03299101601862e-07	-10.1277 2.87485e-05 1.65705e-05 9.74302157048246e-07	5.000000e-02
77	11	2	-10.4188482134877 9.91484641879245e-08 -1.4706e-09 5.14535925733739e-07	-10.1277 1.04074e-05 -2.11579e-06 2.99375611950057e-07	5.000000e-02
88	11	2	-10.4188489064649 9.72468143910915e-08 -7.037e-09 4.91624312530963e-07	-10.1277 7.13446e-06 7.68002e-07 2.66047685362028e-07	5.000000e-02
99	11	2	-10.4188499020346 9.82230976757752e-08 -4.862e-10 5.07597761736801e-07	-10.1277 6.68567e-06 1.10862e-08 5.59731151249762e-08	5.000000e-02
108	12	2	-10.4402256369422 2.44562151020984e-11 -9.75778e-07 2.1296577195471e-08	-10.1456 2.39832e-05 -8.89456e-07 8.90796926147349e-08	5.000000e-02
12	12	2	-10.4310379714477 -3.41871826639475e-08 -7.04309e-06 0.000172541057762428	-10.1326 0.00240296 -0.00947619 0.00696147756451956	5.000000e-02
24	12	2	-10.4382952912414 2.22110263281089e-06 -4.12537e-06 0.000190991954100567	-10.1427 0.000595993 -0.000575209 0.000301671001650134	5.000000e-02
36	12	2	-10.4401617764155 1.41232716738255e-06 1.26796e-06 0.000172653228028688	-10.1453 0.000205935 -6.41237e-05 4.95581861575555e-05	5.000000e-02
48	12	2	-10.4400990170631 -1.12513618962331e-08 -7.56289e-07 7.53892515138193e-06	-10.1454 8.08284e-05 -0.000121711 2.64335239553974e-05	5.000000e-02
60	12	2	-10.4401828709011 1.26624007215127e-08 -1.75645e-06 2.9246996879015e-06	-10.1455 6.73917e-05 7.343e-06 1.37432482119276e-06	5.000000e-02
72	12	2	-10.4402008679983 8.14161067087967e-09 -1.74099e-06 2.47085480804594e-06	-10.1456 4.05319e-05 2.32726e-05 2.78368278726048e-07	5.000000e-02
84	12	2	-10.4402119805077 1.09534713928227e-07 -1.27292e-06 1.8121585004605e-06	-10.1456 2.22607e-05 -4.80068e-06 1.00906542335054e-06	5.000000e-02
96	12	2	-10.4402167693445 2.16720117461957e-08 -1.24342e-06 1.71469337131855e-06	-10.1456 2.74133e-05 -2.07614e-06 1.73049431567309e-07	5.000000e-02
15	15	2	-10.4569356114852 7.82980187242089e-08 -4.84809e-06 0.00203502064238669	-10.1267 -0.00681594 -0.0172687 0.00270326426261313	5.000000e-02
30	15	2	-10.4736536193627 7.00864527022416e-07 1.42694e-06 0.000385448074431383	-10.1683 0.00108349 -0.000899591 0.00037840938357567	5.000000e-02
45	15	2	-10.4744442934439 9.01370594244512e-07 2.31285e-06 2.68228588147139e-05	-10.1712 5.90943e-05 -0.000373509 0.000133754611752833	5.000000e-02
20	20	2	-10.4815176371089 -8.87067270685503e-06 6.04606e-06 0.00437072791946947	-10.1707 0.00180356 -0.0046264 0.00655665685036065	5.000000e-02
40	20	2	-10.5001002528863 -2.19718660150397e-05 -1.88354e-06 0.000761555183901728	-10.1842 -0.00235515 -0.00159824 0.000744741867100095	5.000000e-02
60	20	2	-10.5062386305375 -1.07701293842107e-05 5.80681e-07 0.00038296314641961	-10.1861 -0.00132758 -0.000796551 0.000172587839422027	5.000000e-02
10	2	2	-6.3681603993307 -4.33163372115519e-07 -0.0898296 6.14839333197798e-16	-6.2953 -0.145439 6.05936e-06 4.21133195155677e-16	5.000000e-02
12	2	2	-6.36816039933071 -4.33163371860515e-07 -0.0898296 6.81335426034947e-16	-6.2953 -0.145439 6.05936e-06 3.08889673949854e-16	5.000000e-02
14	2	2	-6.36816039933071 -4.33163372002762e-07 -0.0898296 3.87131355212535e-16	-6.2953 -0.145439 6.05936e-06 8.78358220345964e-16	5.000000e-02
16	2	2	-6.36816039933071 -4.33163371926434e-07 -0.0898296 7.15706548399229e-16	-6.2953 -0.145439 6.05936e-06 7.48306537686652e-16	5.000000e-02
18	2	2	-6.36816039933071 -4.33163371926434e-07 -0.0898296 7.15706548399229e-16	-6.2953 -0.145439 6.05936e-06 7.48306537686652e-16	5.000000e-02
2	2	2	-6.36829639821687 -2.93232442610467e-07 -0.0898674 5.00100542623105e-06	-6.29524 -0.145512 0.000105149 2.05897293082599e-05	5.000000e-02
4	2	2	-6.36816039933071 -4.33163371980211e-07 -0.0898296 4.99655846326483e-16	-6.2953 -0.145439 6.05936e-06 7.70410860246527e-16	5.000000e-02
6	2	2	-6.36816039933071 -4.33163372065212e-07 -0.0898296 2.19193189514182e-16	-6.2953 -0.145439 6.05936e-06 4.2501784428109e-16	5.000000e-02
8	2	2	-6.36816039933071 -4.33163372127662e-07 -0.0898296 4.00832377567236e-16	-6.2953 -0.145439 6.05936e-06 4.41041083567507e-16	5.000000e-02
12	3	2	-8.60564874355592 0.00131002975050736 0 8.28605430147264e-16	-7.96668 0.000549993 0 7.85583835949944e-16	5.000000e-02
15	3	2	-8.60564874355592 0.00131002975050495 0 3.296975131283e-16	-7.96668 0.000549993 0 4.38046967433391e-16	5.000000e-02
18	3	2	-8.60564874355592 0.00131002975050462 0 6.52656766420549e-16	-7.96668 0.000549993 0 5.97629180129757e-16	5.000000e-02
21	3	2	-8.60564874355592 0.00131002975049404 0 5.22209384503128e-16	-7.96668 0.000549993 0 7.88252009940744e-16	5.000000e-02
24	3	2	-8.60564874355592 0.00131002975050522 0 5.0542542886897e-16	-7.96668 0.000549993 0 4.60548951131675e-16	5.000000e-02
27	3	2	-8.60564874355592 0.00131002975050489 0 6.50337424484407e-16	-7.96668 0.000549993 0 4.5991117824167e-16	5.000000e-02
3	3	2	-8.5700083707662 0.00131577155529363 2.50972e-06 0.000231579016586957	-7.92386 -4.88183e-05 0.000739842 0.000589310260974129	5.000000e-02
6	3	2	-8.59635951713681 0.00132334239027422 7.1845e-06 0.000252406564064963	-7.96135 0.000350542 0.000150489 0.000237128583455284	5.000000e-02
9	3	2	-8.60564874355592 0.00131002975050739 0 4.63003335696251e-16	-7.96668 0.000549993 0 7.28384416762072e-16	5.000000e-02
12	4	2	-9.91049543362258 5.83709598400012e-06 -1.75939e-06 1.41746551611239e-06	-9.32314 0.000320342 4.24532e-05 1.57612695003821e-06	5.000000e-02
16	4	2	-9.91060838561747 5.75186961826804e-06 0 1.53385344236213e-16	-9.32324 0.000313745 0 5.09358484132299e-16	5.000000e-02
20	4	2	-9.91060838561747 5.75186961830967e-06 0 4.55233486314631e-16	-9.32324 0.000313745 0 4.2077104226111e-16	5.000000e-02
24	4	2	-9.91060838561747 5.751869618046e-06 0 9.03206251812436e-16	-9.32324 0.000313745 0 5.88775877372437e-16	5.000000e-02
28	4	2	-9.91060838561747 5.75186962969987e-06 0 1.01330770849291e-15	-9.32324 0.000313745 0 7.09650395393784e-16	5.000000e-02
32	4	2	-9.91060838561747 5.7518696186358e-06 0 3.94132708666554e-16	-9.32324 0.000313745 0 5.96503175341027e-16	5.000000e-02
36	4	2	-9.91060838561747 5.75186962704227e-06 0 7.23232588789756e-16	-9.32324 0.000313745 0 5.16582218500048e-16	5.000000e-02
4	4	2	-9.88069525297865 0.000121438526725547 -0.000182489 0.00112377668561178	-9.28497 0.00168137 0.00128372 0.0017998493970968	5.000000e-02
8	4	2	-9.9081111834419 5.52557082365152e-06 2.02874e-06 3.47566271000301e-05	-9.32081 0.000400989 0.000118023 4.57121491213162e-05	5.000000e-02
10	5	2	-10.0765143555121 -8.84714812170433e-06 -6.5142e-05 0.000177680798698967	-9.62139 0.000854555 -1.3929e-06 0.000147500916232511	5.000000e-02
15	5	2	-10.0776524607606 1.77671683528752e-08 -1.00336e-05 2.49771518869801e-06	-9.62091 0.000680782 1.15294e-05 9.90573403248662e-07	5.000000e-02
20	5	2	-10.0777184710719 1.77654307315436e-08 -9.99175e-06 1.58870907047433e-08	-9.62091 0.000678113 -9.73196e-08 4.44983121510522e-09	5.000000e-02
25	5	2	-10.0777183081484 1.77672880340499e-08 -9.99305e-06 6.12119723976731e-16	-9.62091 0.000678047 3.254e-10 7.01896826645537e-16	5.000000e-02
30	5	2	-10.0777183081484 1.7767287437305e-08 -9.99305e-06 1.19222694809825e-15	-9.62091 0.000678047 3.254e-10 5.46440853179788e-16	5.000000e-02
35	5	2	-10.0777183081484 1.7767279639723e-08 -9.99305e-06 4.97708474515305e-16	-9.62091 0.000678047 3.254e-10 3.89859026249131e-16	5.000000e-02
40	5	2	-10.0777183081484 1.77672798175321e-08 -9.99305e-06 8.51720121726186e-16	-9.62091 0.000678047 3.254e-10 3.3334709723026e-16	5.000000e-02
45	5	2	-10.0777183081484 1.77672883384938e-08 -9.99305e-06 7.25846314779046e-16	-9.62091 0.000678047 3.254e-10 3.94805289457932e-16	5.000000e-02
5	5	2	-10.0704687002211 1.77469359251628e-08 -7.64171e-06 0.00023860830811495	-9.61675 0.00256898 0.00155035 0.00145374895666439	5.000000e-02
12	6	2	-10.2414490509151 1.05291943001268e-07 1.25205e-05 5.04241483344899e-05	-9.81161 -0.000371894 -0.000250756 2.87808360350473e-05	5.000000e-02
18	6	2	-10.2435107247111 4.49896217051549e-08 -7.59984e-06 1.97863210738483e-06	-9.81196 4.82074e-05 -6.15917e-05 3.35976772149288e-06	5.000000e-02
24	6	2	-10.2436706014604 3.25807044537774e-10 2.776e-07 1.69286869047107e-06	-9.81204 8.82244e-05 3.29563e-06 2.03022534522323e-06	5.000000e-02
30	6	2	-10.2437658396713 6.81197907803632e-09 -5.841e-09 1.02331453576099e-06	-9.81207 9.67731e-05 -2.45032e-06 1.13339882563958e-06	5.000000e-02
36	6	2	-10.2438332818077 1.03014212785024e-09 0 1.13989521429533e-15	-9.8121 0.000101924 0 5.95529961662221e-16	5.000000e-02
42	6	2	-10.2438332818077 1.0301166829263e-09 0 7.81065829653497e-16	-9.8121 0.000101924 0 8.30010914814141e-16	5.000000e-02
48	6	2	-10.2438332818077 1.03014200988905e-09 0 6.39521218941092e-16	-9.8121 0.000101924 0 6.27982986085226e-16	5.000000e-02
54	6	2	-10.2438332818077 1.03011651986229e-09 0 5.83249374144869e-16	-9.8121 0.000101924 0 4.88009715693662e-16	5.000000e-02
6	6	2	-10.2325987592293 -6.59073488708008e-05 0 0.000459708356907719	-9.81004 0.00216316 0.00390168 0.00146344329543043	5.000000e-02
14	7	2	-10.3199548523499 2.8753996936734e-05 9.82758e-06 0.000139637871783343	-9.90344 5.70234e-05 -0.000413847 6.03124158211628e-05	5.000000e-02
21	7	2	-10.321901265906 7.98969265608518e-08 -7.61271e-08 7.22799078862348e-06	-9.90435 5.77331e-05 -0.000127335 9.73983386871943e-06	5.000000e-02
28	7	2	-10.3219124453141 -8.03119126757679e-10 1.11227e-08 2.15689512395337e-06	-9.90446 8.93584e-05 -1.01228e-05 2.36777001323708e-06	5.000000e-02
35	7	2	-10.3221091222469 -1.47022296420607e-09 -6.284e-10 4.45536667404305e-07	-9.90458 8.6659e-05 -8.69061e-08 1.26858517654205e-06	5.000000e-02
42	7	2	-10.3221139058399 -1.24537011952919e-09 1.318e-10 8.61227365748802e-08	-9.90458 9.25022e-05 -2.14101e-07 1.00775505393796e-07	5.000000e-02
49	7	2	-10.3221208019026 2.06106867683964e-11 0 2.89791091170625e-15	-9.90459 9.38129e-05 8.96015e-08 1.0185470649834e-15	5.000000e-02
56	7	2	-10.3221208019026 2.06228020771526e-11 0 1.15882033481355e-15	-9.90459 9.38161e-05 9.00705e-08 7.34268583405179e-16	5.000000e-02
63	7	2	-10.3221208019026 2.06121300583284e-11 0 1.79830850899669e-15	-9.90459 9.38129e-05 8.96014e-08 9.88154503206861e-16	5.000000e-02
7	7	2	-10.3050774143548 0.00355067894686441 1.60348e-07 0.000860632965617361	-9.90031 0.00205295 -0.00200596 0.00238346119653473	5.000000e-02
16	8	2	-10.3441566281981 -1.71529659828296e-05 6.6058e-09 6.92653190815146e-05	-9.98813 -0.000352971 -0.000935205 6.74688723971765e-05	5.000000e-02
24	8	2	-10.3441412759339 9.1274498079455e-07 -4.33488e-06 1.95293640923972e-05	-9.98926 -1.12996e-05 1.5577e-05 9.54541204536628e-06	5.000000e-02
32	8	2	-10.3442440505319 -3.94653692068272e-07 -7.29401e-10 7.53018532308412e-06	-9.98942 -1.55743e-05 -9.16451e-06 4.65339647228282e-06	5.000000e-02
40	8	2	-10.3443000961506 -9.02268162787656e-09 -4.64684e-07 1.23662617173826e-06	-9.98944 -4.05104e-06 -2.27847e-06 6.21187056715529e-07	5.000000e-02
48	8	2	-10.3443953771851 1.40116234587095e-11 8.00071e-12 3.70292131878544e-07	-9.98944 -2.21393e-07 7.17339e-07 2.21529351389933e-07	5.000000e-02
56	8	2	-10.3444033222767 3.54609147514701e-08 2.4793e-09 1.2382515235896e-07	-9.98945 1.15437e-07 5.64869e-08 5.71586625222127e-09	5.000000e-02
64	8	2	-10.3444054766099 -1.71611856669696e-13 0 1.24435816969023e-15	-9.98945 7.31213e-08 1.6821e-08 5.89021374524378e-17	5.000000e-02
72	8	2	-10.3444054766099 -1.71957934003153e-13 0 1.12657074996996e-15	-9.98945 7.31213e-08 1.6821e-08 1.03704670540976e-15	5.000000e-02
8	8	2	-10.3196664313656 -1.88850144322052e-07 -8.28897e-08 0.00769838851850213	-9.98641 -0.000790319 -0.00162838 0.00324574650605296	5.000000e-02
18	9	2	-10.3655353754788 6.3252249509968e-07 5.60067e-05 6.59557534885877e-05	-10.0523 -0.000301922 -0.000775865 0.00016430216462752	5.000000e-02
27	9	2	-10.365867170399 2.61107948608223e-06 5.97437e-05 2.76879347135148e-05	-10.054 -9.24846e-05 -7.69595e-05 2.179546920728e-05	5.000000e-02
36	9	2	-10.3659877411149 -1.22407947094477e-08 2.62785e-05 3.28471175706791e-06	-10.0543 -1.88762e-05 -1.20326e-05 5.64224938129859e-06	5.000000e-02
45	9	2	-10.3662152264698 7.28006292229078e-09 2.58888e-05 7.73134902595316e-07	-10.0543 3.38125e-06 1.27911e-06 2.46909006120578e-06	5.000000e-02
54	9	2	-10.3662228364529 -1.3941592743108e-08 2.59684e-05 3.49873818487462e-07	-10.0543 -1.81344e-06 -1.52871e-06 4.23923733967544e-07	5.000000e-02
63	9	2	-10.3662295702851 -1.52534235242641e-13 2.60779e-05 1.28219238741946e-08	-10.0543 -1.95028e-07 2.16271e-07 5.71407541539627e-08	5.000000e-02
72	9	2	-10.3662298014373 1.96652538003717e-10 2.62003e-05 8.60360841824691e-09	-10.0543 6.38755e-07 1.0079e-07 4.53677303518006e-08	5.000000e-02
81	9	2	-10.3662298593369 -6.83411660595823e-14 2.61202e-05 1.3221764279315e-15	-10.0543 8.43757e-07 0 7.70883289343414e-16	5.000000e-02
9	9	2	-10.3457712362743 1.09251052811642e-05 0.000538465 0.00758272477356405	-10.0475 -0.00237762 -0.00639135 0.0037593233091794	5.000000e-02


==> plots/scan_mu.txt <==
10	0	20	-10.3872319096744 -4.94567896759798e-06 5.76782e-05 8.65015210895671e-05	-10.0844 0.000245885 0.0407011 0.000223547172496561	5.000000e-02
10	0	30	-10.3885370432664 8.67740854949535e-07 4.11435e-05 9.26435054735422e-05	-10.0867 0.000221684 0.0406815 2.92810963802794e-05	5.000000e-02
11	0	22	-10.4172805919383 7.52078210239631e-07 9.28232e-07 0.000120711096041841	-10.1245 0.000223735 -0.927968 0.000300483405121473	5.000000e-02
11	0	33	-10.4187216931304 -7.33075108780897e-07 3.57882e-07 0.000109142657829375	-10.1269 0.000211203 -0.927324 3.99124456985014e-05	5.000000e-02
12	0	24	-10.4382952912414 2.22110263281089e-06 -4.12537e-06 0.000190991954100567	-10.1427 0.000715248 -0.492486 0.000300492524537894	5.000000e-02
12	0	36	-10.4401617764155 1.41232716738255e-06 1.26796e-06 0.000172653228028688	-10.1451 0.000233344 -0.492265 4.87965776175548e-05	5.000000e-02
13	0	26	-10.4499162515759 1.95783582848186e-06 -5.93289e-06 0.000258460647645815	-10.1543 0.000474766 0.0743084 0.000306244609988465	5.000000e-02
13	0	39	-10.4514911653282 -1.0599762340479e-06 -8.80782e-06 0.000153093073034478	-10.1568 0.000132442 0.0743066 8.54872929082346e-05	5.000000e-02
14	0	28	-10.4612448027389 -1.48802700791089e-07 -5.68029e-08 0.000327547016444784	-10.1613 0.000313784 -0.00189166 0.00040189782508202	5.000000e-02
14	0	42	-10.4622602194599 1.38839448542366e-07 2.18148e-06 7.08737391860524e-05	-10.1644 0.000448262 -0.0018862 8.45252760829761e-05	5.000000e-02
15	0	30	-10.4736536193627 7.00864527022416e-07 1.42694e-06 0.000385448074431383	-10.1681 0.00122539 0.487129 0.000427176735268251	5.000000e-02
15	0	45	-10.4744442934439 9.01370594244512e-07 2.31285e-06 2.68228588147139e-05	-10.1711 0.000105949 0.486813 0.00013020721281486	5.000000e-02
16	0	32	-10.4826138303658 -1.49814225261838e-06 -2.84072e-05 0.000369833795165703	-10.1728 0.00168702 -0.329078 0.000783434433419873	5.000000e-02
16	0	48	-10.4839747780391 1.07843510844391e-06 -1.7921e-06 6.95869414836893e-05	-10.1734 0.000308804 -0.328893 0.000206331699641449	5.000000e-02
18	0	36	-10.4943266954245 -6.36602888893535e-06 8.26208e-06 0.000478954809868886	-12.4363 1.20061 -0.0129274 -1.43867992231138	5.000000e-02
18	0	54	-10.4969633620988 -2.61450416598648e-08 6.03893e-07 0.000179439324759091	-11.839 1.03765 12.9672 0.920955531773348	5.000000e-02
20	0	40	-10.5001002528863 -2.19718660150397e-05 -1.88354e-06 0.000761555183901728	-10.6077 0.965921 0.359905 1.16887366024768	5.000000e-02
20	0	60	-10.5062386305375 -1.07701293842107e-05 5.80681e-07 0.00038296314641961	-8.71885 0.860611 -0.0006922 0.0595029867237658	5.000000e-02
4	0	12	-9.91049543362258 5.83709598400012e-06 -1.75939e-06 1.41746551611239e-06	-9.24238 -0.033848 -0.0864058 1.31885533124069e-06	5.000000e-02
4	0	8	-9.9081111834419 5.52557082365152e-06 2.02874e-06 3.47566271000301e-05	-9.2415 -0.0339299 -0.0865517 3.2760202108199e-05	5.000000e-02
5	0	10	-10.0765143555121 -8.84714812170433e-06 -6.5142e-05 0.000177680798698967	-9.62086 0.000485068 -0.348242 0.000145156311948074	5.000000e-02
5	0	15	-10.0776524607606 1.77671683528752e-08 -1.00336e-05 2.49771518869801e-06	-9.62043 0.000350122 -0.348246 1.02795227022968e-06	5.000000e-02
6	0	12	-10.2414490509151 1.05291943001268e-07 1.25205e-05 5.04241483344899e-05	-9.79989 -4.48493e-05 0.186331 0.000188298383725656	5.000000e-02
6	0	18	-10.2435107247111 4.49896217051549e-08 -7.59984e-06 1.97863210738483e-06	-9.80029 5.61727e-05 0.186306 7.19983378899825e-06	5.000000e-02
7	0	14	-10.3199548523499 2.8753996936734e-05 9.82758e-06 0.000139637871783343	-9.90958 -1.75413e-05 -0.620571 4.65100194845232e-05	5.000000e-02
7	0	21	-10.321901265906 7.98969265608518e-08 -7.61271e-08 7.22799078862348e-06	-9.9105 -2.35641e-05 -0.620353 1.43124949995601e-05	5.000000e-02
8	0	16	-10.3441566281981 -1.71529659828296e-05 6.6058e-09 6.92653190815146e-05	-9.98125 -0.000325144 0.207231 7.78177006097565e-05	5.000000e-02
8	0	24	-10.3441412759339 9.1274498079455e-07 -4.33488e-06 1.95293640923972e-05	-9.98288 -2.43429e-05 0.207033 2.46680428841895e-05	5.000000e-02
9	0	18	-10.3655353754788 6.3252249509968e-07 5.60067e-05 6.59557534885877e-05	-10.0523 -0.000248719 -0.19275 0.000166735571737851	5.000000e-02
9	0	27	-10.365867170399 2.61107948608223e-06 5.97437e-05 2.76879347135148e-05	-10.0537 -5.67416e-05 -0.192614 2.10401099711149e-05	5.000000e-02
10	1.000000e-01	20	-10.387160537593 -2.99447457014282e-06 -0.00084529 8.68668913239518e-05	-10.1846 -9.09228e-05 -1.00099 0.000227851572223937	5.000000e-02
10	1.000000e-01	30	-10.3885229392545 -1.50240760932608e-06 -0.00083784 9.2848726128443e-05	-10.1869 0.000175889 -1.00005 3.19410460401542e-05	5.000000e-02
11	1.000000e-01	22	-10.41727339025 6.92011939729641e-07 -1.21618e-05 0.00012096974262005	-10.2251 0.000202237 -1.0007 0.000309521022784082	5.000000e-02
11	1.000000e-01	33	-10.4187058975162 1.2457851385028e-06 -4.16797e-05 0.000109854256132305	-10.2274 0.000226605 -1.00008 3.41971407620947e-05	5.000000e-02
12	1.000000e-01	24	-10.4383658093739 -1.21596071839299e-06 -0.000114108 0.0001881032738271	-10.2427 0.000592508 -1.00057 0.000301505694596036	5.000000e-02
12	1.000000e-01	36	-10.4401230625234 -7.24014438071088e-07 -9.19151e-05 0.000137138151059027	-10.2453 0.000237748 -1.00006 4.87944337320306e-05	5.000000e-02
13	1.000000e-01	26	-10.4506342199507 7.01230541265852e-09 -0.000193246 0.000261788419270657	-10.2534 0.000335342 -1.0004 0.000295617844614332	5.000000e-02
13	1.000000e-01	39	-10.4523040592574 -1.01055370636208e-08 -0.000117772 0.000187285642146233	-10.2562 0.000126486 -1.00023 8.41927488321077e-05	5.000000e-02
14	1.000000e-01	28	-10.4612831693327 -4.95555302210929e-06 -0.000117807 0.000325947390295847	-10.2618 -0.000481954 -1.00029 0.000282189967182501	5.000000e-02
14	1.000000e-01	42	-10.4622811794776 -6.29981554793103e-07 -0.000109699 6.38761859545748e-05	-10.265 4.07196e-05 -1.00013 0.000104393186571261	5.000000e-02
15	1.000000e-01	30	-10.4736191790945 7.71823684732071e-08 -7.86554e-05 0.000384702232588655	-10.2683 0.00108349 -1.0009 0.00037840938357567	5.000000e-02
15	1.000000e-01	45	-10.4744345832894 1.34398909825426e-06 -5.81652e-05 2.6275210947021e-05	-10.2712 8.66127e-05 -1.00039 0.000131367681519128	5.000000e-02
16	1.000000e-01	32	-10.4826640696894 6.05803004266083e-06 -0.000921857 0.00037716930654624	-10.2735 0.00161264 -1.00124 0.000795776013080615	5.000000e-02
16	1.000000e-01	48	-10.4839844224367 3.31738094968594e-06 -0.000820904 6.69020256451407e-05	-10.274 2.30739e-05 -1.00076 0.000208483464804872	5.000000e-02
18	1.000000e-01	36	-10.4930052329351 6.24778112324836e-06 -0.00198665 0.000461969090814597	-10.2811 0.00042396 -1.00135 0.000683294761108401	5.000000e-02
18	1.000000e-01	54	-10.4954717517571 -3.5373148920461e-06 -0.00182546 0.000199687722828632	-10.2826 -0.000813681 -1.00076 0.000193873373490285	5.000000e-02
20	1.000000e-01	40	-10.5000464909614 -2.11412495179299e-06 -0.000310678 0.000759329332249877	-10.2843 -0.00252149 -1.00147 0.000702679636983155	5.000000e-02
20	1.000000e-01	60	-10.5062446183013 5.04295618690028e-06 -0.000109568 0.000384775705507516	-10.2862 -0.00132758 -1.0008 0.000172587839422027	5.000000e-02
4	1.000000e-01	12	-9.90938909223056 4.88837712113097e-06 -2.93022e-06 1.44541084565727e-06	-9.42314 0.000322639 -0.999955 1.53831248884039e-06	5.000000e-02
4	1.000000e-01	8	-9.90703208864608 5.44106275566711e-06 -0.000164424 3.44317086119234e-05	-9.42081 0.000420466 -0.999973 4.37330378070454e-05	5.000000e-02
5	1.000000e-01	10	-10.0765192867472 -7.690039830365e-06 -0.00403624 0.000162658786537153	-9.72134 0.000831344 -0.999989 0.000151380959298551	5.000000e-02
5	1.000000e-01	15	-10.0777966056128 3.42391045463769e-09 -0.0039041 2.48037718626207e-06	-9.72091 0.000680781 -0.999988 9.90602501500462e-07	5.000000e-02
6	1.000000e-01	12	-10.2414499700071 -3.23479075785976e-07 -3.64569e-05 5.05922980191665e-05	-9.9116 -0.000316528 -1.00025 2.84600484571224e-05	5.000000e-02
6	1.000000e-01	18	-10.2435083964532 -2.40867725011945e-07 -1.45869e-05 1.95078107846747e-06	-9.91197 4.78551e-05 -1.00006 3.3452481944073e-06	5.000000e-02
7	1.000000e-01	14	-10.3200370599895 -4.0097570608022e-05 -0.00012201 0.000140203285111109	-10.0035 7.13294e-05 -1.00042 5.9372363716502e-05	5.000000e-02
7	1.000000e-01	21	-10.3218982538529 4.52097863659628e-08 -5.91508e-06 7.23702011255142e-06	-10.0043 9.84763e-05 -1.00013 1.61990020338774e-05	5.000000e-02
8	1.000000e-01	16	-10.3439982238301 1.24463435866844e-05 -2.10788e-05 6.63156078437153e-05	-10.0882 -0.000350585 -1.00094 6.85388661925717e-05	5.000000e-02
8	1.000000e-01	24	-10.3441401737635 1.4551289531017e-06 -1.35061e-05 1.954766753193e-05	-10.0893 -2.90565e-06 -0.99998 9.39036376884894e-06	5.000000e-02
9	1.000000e-01	18	-10.3654499020288 2.90245216790809e-06 -0.000710735 6.44099512560837e-05	-10.1524 -0.000304734 -1.00076 0.000160752485437314	5.000000e-02
9	1.000000e-01	27	-10.3659000955978 7.06999735335806e-08 -0.000699331 2.77976479356844e-05	-10.154 -8.8103e-05 -1.00007 2.17562577056471e-05	5.000000e-02
10	1	20	-11.4976868122309 -0.000110761158915564 -2.20881 0.000290187651723059	-11.3939 -0.00199071 -3.00146 0.000253265161988396	5.000000e-02
10	1	30	-11.493036193671 6.48403933957154e-05 -2.20983 1.23611017433371e-05	-11.3939 -0.000495143 -3.00043 0.000100079638868587	5.000000e-02
11	1	22	-11.5509564829859 0.00016897922207322 -2.14957 0.00102771334145444	-11.4098 -0.00182272 -3.00087 0.000292318223080166	5.000000e-02
11	1	33	-11.545052672271 -4.05010560972593e-05 -2.1488 4.58940602736398e-05	-11.4102 1.43821e-05 -3 2.93532321037309e-05	5.000000e-02
12	1	24	-11.5849602773 -8.87257921088266e-05 -2.0995 0.000570722938351934	-11.4178 -0.000471121 -3.00028 0.000190795607061077	5.000000e-02
12	1	36	-11.5829703404958 -7.60508569233113e-05 -2.10143 7.87053846177475e-05	-11.4194 0.000259708 -2.99949 2.25599742608224e-05	5.000000e-02
13	1	26	-11.598038039473 0.000197561100715009 -2.06619 0.000277626604823367	-11.4288 -0.00251665 -3.00091 0.000223025526464183	5.000000e-02
13	1	39	-11.6009070130914 9.76212231282563e-05 -2.06734 7.66101315980059e-05	-11.4296 0.000957276 -2.99925 3.73289815935632e-05	5.000000e-02
14	1	28	-11.6067527194471 -0.000116265020503504 -2.04888 0.000392844336700418	-11.4358 0.00127403 -2.99997 0.000201616289069248	5.000000e-02
14	1	42	-11.6101873894787 -5.80767855081843e-05 -2.04872 9.62439709641428e-05	-11.4358 0.00025401 -2.99947 7.08502226615359e-05	5.000000e-02
15	1	30	-11.6162933833133 -4.35415076397264e-05 -2.03031 0.000272267457622875	-11.4403 0.00438535 -2.99743 0.000357084808115706	5.000000e-02
15	1	45	-11.6199644445177 4.81126848375588e-05 -2.03007 4.48063291230012e-05	-11.4395 0.000533191 -2.99945 7.13611032389176e-05	5.000000e-02
16	1	32	-11.6237421078867 0.000311660456712982 -2.01831 0.000283823905435433	-11.4469 0.00125518 -2.996 0.000250721821968941	5.000000e-02
16	1	48	-11.6280626997322 -6.83196677235198e-05 -2.01757 0.000119570356166849	-11.4464 0.000345527 -2.99924 3.91981558039922e-05	5.000000e-02
18	1	36	-11.6378704468114 0.0002285063073581 -2.01241 0.00033491625815962	-11.455 0.00115663 -2.99756 0.000592785189900278	5.000000e-02
18	1	54	-11.6386168287065 -0.000380574139715327 -2.01131 0.00026866630111214	-11.4544 0.000496747 -2.99964 0.000133570388850424	5.000000e-02
20	1	40	-11.6409648893093 0.000233677167818615 -2.02243 0.000456789626461032	-11.4634 -0.00173647 -2.99772 0.000193668604040441	5.000000e-02
20	1	60	-11.6408502806912 -3.46745406824375e-05 -2.01998 0.00039828238019929	-11.4607 0.00195273 -3.00039 0.000134103858902856	5.000000e-02
4	1	12	-10.5780589262458 -4.67237577758337e-07 -2.41201 3.66793030174821e-06	-10.5055 -4.60119e-05 -2.99995 5.3701622398056e-06	5.000000e-02
4	1	8	-10.5765124344298 -4.69888258037661e-05 -2.41221 3.15568199559707e-05	-10.5048 -0.00075918 -2.99995 8.67666851288164e-05	5.000000e-02
5	1	10	-10.978134066071 -9.29358440971469e-06 -2.32753 2.73155798194853e-05	-11.0206 -1.85331e-05 -2.99995 0.000110305741281957	5.000000e-02
5	1	15	-10.978409130489 9.60800419573906e-06 -2.327 1.56943489895145e-06	-11.0208 -5.25781e-06 -2.99999 1.31656231260259e-06	5.000000e-02
6	1	12	-11.2474070764302 -5.53967024679084e-06 -2.00118 0.000259097666947956	-11.113 -0.000175051 -2.99884 0.000156147842072001	5.000000e-02
6	1	18	-11.2488013638311 1.36992311017183e-09 -2.00002 5.90911020048282e-06	-11.1128 -8.98429e-05 -2.99946 9.27148800374771e-06	5.000000e-02
7	1	14	-11.2739325452722 8.23004577391396e-05 -2.35905 6.58687411076039e-05	-11.1979 0.000757202 -2.99981 0.000114157491484205	5.000000e-02
7	1	21	-11.2740061938942 -2.27099374002036e-05 -2.35777 1.06939264841675e-05	-11.1982 -0.000125527 -3.00002 3.02474317519964e-05	5.000000e-02
8	1	16	-11.3042916250715 -1.66082919530459e-05 -2.48359 0.000106894568500301	-11.3046 0.00147939 -3.00025 0.000176498449991381	5.000000e-02
8	1	24	-11.3057953121656 -4.41187990658136e-06 -2.48322 2.00068027230595e-05	-11.306 -0.000258298 -3.00019 1.47266324871192e-05	5.000000e-02
9	1	18	-11.4962362822864 -0.000227651593197682 -2.00144 0.000116294705909157	-11.3455 -0.000224129 -3.00055 0.000255276513475991	5.000000e-02
9	1	27	-11.494993125856 -6.31840548463234e-05 -2.00045 4.12115759423319e-05	-11.3453 5.08331e-05 -3.00034 0.000101895914185888	5.000000e-02
10	2.000000e-01	20	-10.3861535252034 6.64721780132887e-07 -0.00013473 8.69179496266075e-05	-10.2841 -0.000493115 -1.00121 0.000244463061029453	5.000000e-02
10	2.000000e-01	30	-10.387476796155 2.35104071639449e-06 -8.05934e-05 9.2698881938439e-05	-10.2866 0.00011174 -1.00007 3.13417927511468e-05	5.000000e-02
11	2.000000e-01	22	-10.4172350495342 -2.2765546134995e-06 -6.37942e-05 0.000120507684818187	-10.3251 0.00020801 -1.00082 0.000311203327333892	5.000000e-02
11	2.000000e-01	33	-10.4187000525671 9.51040167894955e-07 -6.16048e-05 0.000110159087520972	-10.3272 0.000206183 -1.00008 3.43290728193236e-05	5.000000e-02
12	2.000000e-01	24	-10.4384133197374 2.70372083322618e-06 -0.000299979 0.00018907369279325	-10.3425 -0.00103157 -1.00164 0.000332671146755795	5.000000e-02
12	2.000000e-01	36	-10.4401306333163 6.15433081676024e-07 -0.000221813 0.000137547895388842	-10.3464 0.000189843 -1.0001 5.19912506456746e-05	5.000000e-02
13	2.000000e-01	26	-10.4506758442874 -1.1416186621054e-06 -0.000376569 0.000261061717933003	-10.3541 0.000252014 -1.00036 0.000297711518344419	5.000000e-02
13	2.000000e-01	39	-10.4522630542182 -8.14235945413939e-07 -0.000141766 0.000172766021436848	-10.3567 0.0001001 -1.00027 8.57939698624177e-05	5.000000e-02
14	2.000000e-01	28	-10.4614422397529 -4.7751993746464e-07 -0.000386014 0.000327791857206084	-10.3624 0.00106619 -1.00062 0.000358849823513763	5.000000e-02
14	2.000000e-01	42	-10.4623877506788 -1.19316431027147e-06 -0.000327532 6.27855941510554e-05	-10.3646 0.000193706 -1.00037 9.46626726105587e-05	5.000000e-02
15	2.000000e-01	30	-10.4736379773765 -3.32532364939915e-07 -0.000158729 0.000385325408767651	-10.3686 0.00101312 -1.00109 0.000407765263558683	5.000000e-02
15	2.000000e-01	45	-10.4744414891189 1.00245036840723e-06 -9.47905e-05 2.68244059676919e-05	-10.3714 2.96927e-05 -1.00042 0.000133801814690468	5.000000e-02
16	2.000000e-01	32	-10.4805632366343 -3.95376489015591e-06 -0.000270318 0.000332322102266615	-10.3737 0.00155376 -1.00145 0.000795640538597298	5.000000e-02
16	2.000000e-01	48	-10.4818911382448 2.91474507336379e-06 -0.00014202 4.37873498560659e-05	-10.3742 -1.24342e-05 -1.00083 0.000208825192535072	5.000000e-02
18	2.000000e-01	36	-10.4928296319942 1.22455316465933e-05 -0.00562777 0.000464851237691218	-10.382 0.000994501 -1.00141 0.000773331527245604	5.000000e-02
18	2.000000e-01	54	-10.4954698817055 -1.42953167895949e-06 -0.00538667 0.000219371337117591	-10.3828 -0.000962496 -1.00042 0.000207636369166304	5.000000e-02
20	2.000000e-01	40	-10.5001791334991 1.85589675173476e-07 -0.000640977 0.000755339828124842	-10.3846 -0.00256023 -1.00176 0.00075173657699457	5.000000e-02
20	2.000000e-01	60	-10.5059192434457 -6.49762199513894e-06 -0.000212761 0.000366639347593807	-10.3863 -0.00135158 -1.00094 0.000181802355011914	5.000000e-02
4	2.000000e-01	12	-9.90935202566212 5.18212369221213e-06 -9.47815e-06 1.39007479524579e-06	-9.52316 0.000313247 -0.999963 1.37029098744414e-06	5.000000e-02
4	2.000000e-01	8	-9.90704355948128 2.98022383821844e-06 -0.000365766 3.30449012524084e-05	-9.52084 0.000408831 -1.00005 4.33336344751369e-05	5.000000e-02
5	2.000000e-01	10	-10.0771080580798 3.57705122712784e-06 -0.00845319 0.000166724328531159	-9.82184 0.00145741 -1.00001 0.000146574135883619	5.000000e-02
5	2.000000e-01	15	-10.0784221600203 6.17188172964689e-10 -0.00808781 2.54049997456731e-06	-9.82138 0.00127788 -0.999988 9.46968061228742e-07	5.000000e-02
6	2.000000e-01	12	-10.2414612900887 1.39750202783791e-06 -0.000114072 5.12573084326224e-05	-10.0012 -2.04357e-05 -1.0003 0.000194594247529538	5.000000e-02
6	2.000000e-01	18	-10.2434979000819 1.55363424971487e-07 -1.74634e-05 1.95926446915556e-06	-10.0017 7.02789e-05 -1.00012 7.32129913818624e-06	5.000000e-02
7	2.000000e-01	14	-10.319987777822 2.59953232446472e-05 -0.00042263 0.000137464123156959	-10.1041 9.12994e-05 -1.00048 5.88372175261725e-05	5.000000e-02
7	2.000000e-01	21	-10.3218865596585 -2.46256417410495e-08 -1.14774e-05 7.23571101183421e-06	-10.105 0.000118087 -1.00014 1.6905427560946e-05	5.000000e-02
8	2.000000e-01	16	-10.3440499393303 -1.9335584924441e-06 -4.23097e-05 6.78955369484084e-05	-10.1888 -0.000372235 -1.00097 7.06633429310893e-05	5.000000e-02
8	2.000000e-01	24	-10.3441367992347 2.18486592906339e-07 -4.41002e-05 1.96521386236063e-05	-10.1898 -8.54324e-06 -0.999995 8.79199476144701e-06	5.000000e-02
9	2.000000e-01	18	-10.3655107478768 -6.39657351313681e-06 -0.00174691 6.70848102200025e-05	-10.2529 -0.00034356 -1.00083 0.000169790129953324	5.000000e-02
9	2.000000e-01	27	-10.3659532098693 -1.90526501740382e-07 -0.00173007 2.86160658932148e-05	-10.2542 -9.23065e-05 -1.00009 2.26934163586619e-05	5.000000e-02
10	3.000000e-01	20	-10.3873406834508 -4.22941778476156e-06 -0.00395075 8.77183111244921e-05	-10.3847 -0.000186871 -1.0012 0.000238259953685096	5.000000e-02
10	3.000000e-01	30	-10.3886520407535 -2.46463002339075e-06 -0.00389784 9.28865597620236e-05	-10.3868 0.000119503 -1.00009 3.29757700658915e-05	5.000000e-02
11	3.000000e-01	22	-10.4162214929148 2.18710958710096e-06 -0.000143752 0.000121319490436342	-10.4255 8.77069e-05 -1.00082 0.000318313923778624	5.000000e-02
11	3.000000e-01	33	-10.4176801700593 4.94730587622706e-06 -7.49261e-05 0.000132605970585398	-10.4277 0.0001978 -1.00012 3.52244511381394e-05	5.000000e-02
12	3.000000e-01	24	-10.4384404388771 3.57031032102652e-07 -0.000513627 0.000190156124217118	-10.4427 -0.00131078 -1.00185 0.00034624278096576	5.000000e-02
12	3.000000e-01	36	-10.4401357387558 3.49338757592267e-06 -0.000389796 0.000136976105549537	-10.4465 0.000203054 -1.00012 5.33047015945615e-05	5.000000e-02
13	3.000000e-01	26	-10.4507421871743 1.50080023215459e-06 -0.000535614 0.000262749947085336	-10.4539 0.000523766 -1.00035 0.000302244478348478	5.000000e-02
13	3.000000e-01	39	-10.4523461012212 4.82475895375434e-07 -0.000151572 0.000191199629489047	-10.4561 6.63623e-05 -1.00035 9.21253972400453e-05	5.000000e-02
14	3.000000e-01	28	-10.461476213384 -7.09116923627135e-07 -0.000705653 0.000329251043321163	-10.4627 0.00149089 -1.00098 0.00043865605194431	5.000000e-02
14	3.000000e-01	42	-10.4624232283983 -8.60353275237069e-07 -0.000610725 6.6189717119252e-05	-10.465 0.000514903 -1.00041 8.92696056235392e-05	5.000000e-02
15	3.000000e-01	30	-10.4736469053255 1.63226765069035e-06 -0.00023351 0.000385715274358463	-10.469 0.000848255 -1.00102 0.00053304316909746	5.000000e-02
15	3.000000e-01	45	-10.4744360781167 1.82097766494296e-06 -0.000139335 2.54388726010193e-05	-10.4714 9.29843e-05 -1.00055 0.000133829813876664	5.000000e-02
16	3.000000e-01	32	-10.4809562913497 3.26747198802716e-06 -0.00810781 0.000369572817182659	-10.4736 0.00150489 -1.00164 0.00079159073495919	5.000000e-02
16	3.000000e-01	48	-10.4822506170947 3.43884633089765e-06 -0.00797397 5.95759574409074e-05	-10.4741 0.00020297 -1.0009 0.000220063492428489	5.000000e-02
18	3.000000e-01	36	-10.4935976264209 -0.000494691358437854 -0.015101 0.000456534387380726	-10.4816 0.000479266 -1.00176 0.000692370604739962	5.000000e-02
18	3.000000e-01	54	-10.4958392614775 -6.92733152296973e-05 -0.0148466 0.000262253948869207	-10.4839 -0.000727348 -1.00061 0.000298947934414932	5.000000e-02
20	3.000000e-01	40	-10.5001715890363 1.78829894266584e-05 -0.000946532 0.000750762224318218	-10.4853 -0.00217562 -1.0019 0.000752140303090503	5.000000e-02
20	3.000000e-01	60	-10.5059675616637 -1.54278660224404e-05 -0.000327728 0.000365163092645189	-10.4874 -0.00148171 -1.00093 0.00020111419758914	5.000000e-02
4	3.000000e-01	12	-9.90931559334764 4.89562028681279e-06 -1.48607e-05 1.34783805291941e-06	-9.62317 0.00027285 -0.999968 1.28024553498126e-06	5.000000e-02
4	3.000000e-01	8	-9.90709276538792 2.90675896380543e-07 -0.000556125 3.10101878725477e-05	-9.62089 0.000361428 -1.00018 4.29187860219799e-05	5.000000e-02
5	3.000000e-01	10	-10.0784545400239 2.7637782552656e-06 -0.0143985 0.000171677204427898	-9.92231 0.000819463 -1.00002 0.00014696568469383	5.000000e-02
5	3.000000e-01	15	-10.0795531710436 6.97128171162076e-11 -0.0135976 2.65911164749637e-06	-9.92185 0.000631323 -0.999988 8.98681284642659e-07	5.000000e-02
6	3.000000e-01	12	-10.2414621677301 5.81571468267171e-07 -0.00015369 5.08464168757395e-05	-10.1018 -0.000134688 -1.00039 0.000204736063623937	5.000000e-02
6	3.000000e-01	18	-10.2434881541064 1.28167937074944e-06 -3.81612e-05 1.88615521815543e-06	-10.1024 7.85944e-05 -1.00014 7.53673105150378e-06	5.000000e-02
7	3.000000e-01	14	-10.3200941111452 -5.1768586504658e-06 -0.00051931 0.000142014709320466	-10.2048 0.000105177 -1.00055 5.76167078111005e-05	5.000000e-02
7	3.000000e-01	21	-10.3218664845739 -8.3492135323493e-08 -1.736e-05 7.29216875085236e-06	-10.2056 0.000339383 -1.00011 1.67951782249141e-05	5.000000e-02
8	3.000000e-01	16	-10.3440967193712 7.07701380029627e-06 -6.35675e-05 6.90143296445125e-05	-10.2911 -0.000489472 -1.00105 8.43140105260444e-05	5.000000e-02
8	3.000000e-01	24	-10.3441293872783 8.08776545332089e-07 -5.4639e-05 1.97412376827621e-05	-10.2921 -8.91466e-06 -1.00002 1.42061568150173e-05	5.000000e-02
9	3.000000e-01	18	-10.3629356705564 4.1114265945429e-06 -0.00517135 8.37873252512768e-05	-10.3536 -0.000387531 -1.0008 0.00016713996367799	5.000000e-02
9	3.000000e-01	27	-10.3635902567461 1.24711544399487e-06 -0.00515651 4.97680811418738e-05	-10.3545 -0.000111832 -1.00011 2.38349858138558e-05	5.000000e-02
10	4.000000e-01	20	-10.3877628351819 -6.99088150123194e-06 -0.00857773 8.84956710600583e-05	-10.4924 -0.00157961 -1.00166 0.000293655049921887	5.000000e-02
10	4.000000e-01	30	-10.3890532839191 3.09784330280614e-07 -0.00850467 9.28677444363011e-05	-10.4948 6.93219e-05 -1.00015 4.00938387926505e-05	5.000000e-02
11	4.000000e-01	22	-10.41722266224 1.04215112953091e-06 -0.000173263 0.000121579774532115	-10.5255 9.16991e-05 -1.00096 0.000320330249352349	5.000000e-02
11	4.000000e-01	33	-10.4186683094709 3.80343367151897e-06 -0.000101285 0.00011231766674794	-10.5276 0.000161736 -1.00013 3.5029337240136e-05	5.000000e-02
12	4.000000e-01	24	-10.4384859987526 4.00006973567842e-05 -0.0010382 0.000191468882058059	-10.5435 -0.00194772 -1.00246 0.000372986851238878	5.000000e-02
12	4.000000e-01	36	-10.4401840452764 4.06972382428897e-05 -0.000858589 0.000150515091529027	-10.5476 0.00024161 -1.00015 5.60047209414551e-05	5.000000e-02
13	4.000000e-01	26	-10.4516238732149 3.50024247891274e-07 -0.006944 0.000266273713820165	-10.5523 0.000784615 -1.00052 0.000269827847961254	5.000000e-02
13	4.000000e-01	39	-10.4529531335485 1.41475168050753e-06 -0.0068404 0.00013979073448238	-10.5545 -3.94e-05 -1.00039 8.06546039100746e-05	5.000000e-02
14	4.000000e-01	28	-10.461584636767 -5.53627180958026e-07 -0.00166162 0.000331709011871004	-10.5629 0.00143963 -1.00097 0.000419308473178193	5.000000e-02
14	4.000000e-01	42	-10.4625047455177 3.93358612070743e-06 -0.00154097 6.62695677269642e-05	-10.5651 0.00048769 -1.00046 9.13351480985174e-05	5.000000e-02
15	4.000000e-01	30	-10.4736844311639 2.83758535898427e-06 -0.000309175 0.000386640440831918	-10.5691 0.00081089 -1.00115 0.000531381067916269	5.000000e-02
15	4.000000e-01	45	-10.4744494098557 -1.55592587848573e-06 -0.000167576 2.5963826789767e-05	-10.5716 4.93212e-05 -1.0006 0.000134688389377081	5.000000e-02
16	4.000000e-01	32	-10.481193961022 -1.32380389727157e-06 -0.0348368 0.000345250494808415	-10.5742 0.00143252 -1.00163 0.000800321529912402	5.000000e-02
16	4.000000e-01	48	-10.4828494294553 -7.18583922147914e-06 -0.0345433 0.00012957643609562	-10.5747 -3.48944e-05 -1.00092 0.000212967285981678	5.000000e-02
18	4.000000e-01	36	-10.4932708470626 0.000145501339688297 -0.114825 0.000391076416340487	-10.5824 -0.000131919 -1.00163 0.000748136404870858	5.000000e-02
18	4.000000e-01	54	-10.4953587970669 -2.11404678845428e-05 -0.114454 0.000128171865890501	-10.5838 -0.000901973 -1.00069 0.000181941411416963	5.000000e-02
20	4.000000e-01	40	-10.5004520076535 1.08817075491249e-06 -0.00127696 0.000746989231589043	-10.586 -0.00274384 -1.00201 0.000653683112394416	5.000000e-02
20	4.000000e-01	60	-10.5060312311005 -1.31207302564429e-06 -0.000439408 0.00036469215259121	-10.5876 -0.00153474 -1.00112 0.000239970485393953	5.000000e-02
4	4.000000e-01	12	-9.78913574405789 -1.27062722274363e-07 -0.0120324 9.12890656548779e-07	-9.6695 0.000600394 -1.00001 1.33971060643103e-06	5.000000e-02
4	4.000000e-01	8	-9.78753009488844 1.15159079644434e-05 -0.0121198 1.38682776329647e-05	-9.66766 0.000737134 -1.00048 2.98727552585751e-05	5.000000e-02
5	4.000000e-01	10	-10.0802211356126 6.36489103873219e-07 -0.022745 0.000178481590595713	-10.0227 0.000313261 -1.00002 0.000137564966976152	5.000000e-02
5	4.000000e-01	15	-10.0813841238161 -5.32779732766338e-10 -0.0223026 2.8426497909904e-06	-10.0223 0.000132863 -0.999988 8.44991748944723e-07	5.000000e-02
6	4.000000e-01	12	-10.2414784940207 -1.41581225870761e-06 -0.000209891 5.19926604130676e-05	-10.2026 -5.67186e-05 -1.0004 0.000202654258201814	5.000000e-02
6	4.000000e-01	18	-10.2434746247359 -5.15625101222932e-06 -5.8011e-05 1.65838933217892e-06	-10.2031 8.35223e-05 -1.00014 7.79269640554897e-06	5.000000e-02
7	4.000000e-01	14	-10.3201712480708 4.88568934455674e-05 -0.000747262 0.00014150162869123	-10.3163 3.87993e-06 -1.00076 4.82600268203035e-05	5.000000e-02
7	4.000000e-01	21	-10.3218358265672 -9.10670187870277e-09 -2.2681e-05 7.33724472649079e-06	-10.3169 8.98624e-05 -1.00017 1.26886521995772e-05	5.000000e-02
8	4.000000e-01	16	-10.3441650032126 1.36840750683074e-05 -8.48555e-05 7.03895280022365e-05	-10.3995 -0.000549173 -1.0011 9.15904571398401e-05	5.000000e-02
8	4.000000e-01	24	-10.3441161962261 -3.15218292878169e-06 -6.61718e-05 1.98763755566386e-05	-10.4004 -2.74826e-05 -1.00004 1.1915003243686e-05	5.000000e-02
9	4.000000e-01	18	-10.363666557652 2.288151158443e-07 -0.0103748 8.68744910559309e-05	-10.4534 -0.000467185 -1.00093 0.000169995480429305	5.000000e-02
9	4.000000e-01	27	-10.3642795631262 1.83224500216114e-06 -0.010351 5.26312904234689e-05	-10.4547 -0.00013419 -1.00012 2.52046674274964e-05	5.000000e-02
10	5.000000e-01	20	-10.3879835019855 -4.17873472583858e-05 -0.0771992 9.10292628579158e-05	-10.5928 -0.00213963 -1.00183 0.000305613176843564	5.000000e-02
10	5.000000e-01	30	-10.3889346276579 -3.79217280634444e-05 -0.0771387 8.29778439027119e-05	-10.5949 6.53269e-05 -1.00016 3.76128787207417e-05	5.000000e-02
11	5.000000e-01	22	-10.4172168556853 -3.47710108563031e-07 -0.000233993 0.000121083312948552	-10.6259 5.396e-06 -1.00085 0.000310403189486214	5.000000e-02
11	5.000000e-01	33	-10.4186373009049 1.06627767820517e-06 -0.000125492 0.000111230265994518	-10.6279 0.000209009 -1.00018 3.5678607881028e-05	5.000000e-02
12	5.000000e-01	24	-10.4353515692088 0.00013047595889632 -0.0451654 0.000201771185968876	-10.6439 -0.00207473 -1.0026 0.00039702639181359	5.000000e-02
12	5.000000e-01	36	-10.436879080381 0.000143973200056954 -0.0448652 7.71734967774312e-05	-10.6477 0.000243186 -1.00017 5.6219742487555e-05	5.000000e-02
13	5.000000e-01	26	-10.4549296925332 -1.0113748485066e-06 -0.0766353 0.000311911144496821	-10.6525 0.000768404 -1.00081 0.000276243709397841	5.000000e-02
13	5.000000e-01	39	-10.4562205520671 5.82859494298202e-08 -0.0764536 0.000196448337556329	-10.6549 -5.7909e-05 -1.0004 8.02537092743448e-05	5.000000e-02
14	5.000000e-01	28	-10.4623408877235 2.65641576749381e-06 -0.0163561 0.000346395004085648	-10.6628 0.0012236 -1.00093 0.000323643554936978	5.000000e-02
14	5.000000e-01	42	-10.4631286218273 8.49165263428647e-06 -0.0161932 6.85156084877925e-05	-10.6651 0.000180425 -1.00046 0.000102693984550953	5.000000e-02
15	5.000000e-01	30	-10.6235606092871 -3.50638055106011e-05 -1.9287 0.000242997561749059	-10.6694 0.0008164 -1.00124 0.000522371096705912	5.000000e-02
15	5.000000e-01	45	-10.6289135387153 1.14224869055034e-05 -1.9273 1.7596770956372e-05	-10.6717 8.46776e-06 -1.00062 0.000138763926429629	5.000000e-02
16	5.000000e-01	32	-10.6328223924176 4.89717728012779e-05 -1.9361 0.000316872071355043	-10.6754 0.00145626 -1.0014 0.000800920875914323	5.000000e-02
16	5.000000e-01	48	-10.6361590791727 -1.47574674488849e-06 -1.93466 7.03746528562943e-05	-10.6759 8.09435e-05 -1.00089 0.000212555975705642	5.000000e-02
18	5.000000e-01	36	-10.6435633185814 -7.71532812654173e-05 -1.96128 0.0005837913481201	-10.6824 0.000303886 -1.00206 0.000739850277080932	5.000000e-02
18	5.000000e-01	54	-10.6458718486759 -3.2040759429276e-06 -1.95937 0.000200919132517607	-10.6841 -0.000905849 -1.00097 0.00030216203359216	5.000000e-02
20	5.000000e-01	40	-10.6547285559836 -6.11079119639581e-05 -2.0046 0.00113081987455905	-10.687 -0.00227812 -1.00223 0.000752304437678314	5.000000e-02
20	5.000000e-01	60	-10.6554096416727 5.19358017118277e-06 -2.00202 9.82519611791286e-05	-10.6886 -0.00161357 -1.0011 0.000242523589037312	5.000000e-02
4	5.000000e-01	12	-9.44394046464606 -7.78058381126212e-08 -1.99999 2.34646827734881e-06	-9.76954 0.00059117 -1.00002 1.269907518592e-06	5.000000e-02
4	5.000000e-01	8	-9.44334979335527 0.000183765128872523 -1.99989 2.07073002169884e-05	-9.76782 0.000742008 -1.00072 2.69710667476987e-05	5.000000e-02
5	5.000000e-01	10	-10.083416775022 -5.55809013766959e-08 -0.0412167 0.000193068798187246	-10.1232 0.00146808 -1.00005 0.000130589388602379	5.000000e-02
5	5.000000e-01	15	-10.0843492067681 -1.16269052388316e-09 -0.0404538 3.13430114616288e-06	-10.1227 0.00124946 -0.999988 7.8513840591126e-07	5.000000e-02
6	5.000000e-01	12	-10.2414943025159 -4.82120739569644e-06 -0.000274703 5.1738759691475e-05	-10.3033 4.29387e-05 -1.0004 0.000199131837784161	5.000000e-02
6	5.000000e-01	18	-10.243452308138 -5.60230136758058e-06 -7.01206e-05 1.6429313343158e-06	-10.3037 9.46636e-05 -1.00015 8.17999286109493e-06	5.000000e-02
7	5.000000e-01	14	-10.3611357275188 -0.00014837714059543 -1.99893 0.000156555685883155	-10.4144 2.86434e-05 -1.00076 5.20014811658757e-05	5.000000e-02
7	5.000000e-01	21	-10.3618363450192 8.07308137106087e-06 -1.99853 5.20987348415424e-06	-10.4149 0.000127176 -1.00019 1.67948577665178e-05	5.000000e-02
8	5.000000e-01	16	-10.3441253266366 -1.95297826922226e-05 -0.000105878 6.98563548801598e-05	-10.5 -0.000570817 -1.00114 9.72030446240004e-05	5.000000e-02
8	5.000000e-01	24	-10.3441053354384 1.98941098080233e-06 -8.68008e-05 2.01179532462418e-05	-10.5008 -2.24781e-05 -1.00005 1.1509868711751e-05	5.000000e-02
9	5.000000e-01	18	-10.3654016813754 7.87580960821647e-06 -0.028786 9.88351898659329e-05	-10.5541 -0.000335807 -1.00101 0.000182626048708331	5.000000e-02
9	5.000000e-01	27	-10.3661838151301 2.80899691379281e-06 -0.0287464 5.08698552254244e-05	-10.555 -0.000109793 -1.00018 2.21229608049222e-05	5.000000e-02
10	6.000000e-01	20	-10.764526398719 0.000186797231023248 -1.99435 3.48299165953089e-05	-10.6944 -0.00234704 -1.00197 0.000318053683239152	5.000000e-02
10	6.000000e-01	30	-10.7652259431016 1.46016903590494e-08 -1.99281 1.27903698796922e-05	-10.6965 5.84646e-05 -1.00018 4.2379699944059e-05	5.000000e-02
11	6.000000e-01	22	-10.4165000632465 2.99670530811932e-06 -0.00164782 0.00012659779940094	-10.7267 -1.92565e-05 -1.00111 0.000322633457382208	5.000000e-02
11	6.000000e-01	33	-10.4176389327844 1.015967734799e-05 -0.000863701 0.000121660704946754	-10.7285 0.00022575 -1.0002 4.53409502678175e-05	5.000000e-02
12	6.000000e-01	24	-10.8098793780653 -2.79412422554751e-05 -1.98611 8.47725937318373e-05	-10.7437 -0.00337552 -1.00339 0.00043300177877017	5.000000e-02
12	6.000000e-01	36	-10.8108591971365 -7.41067647923459e-07 -1.98511 2.48223694683479e-05	-10.7479 0.000228044 -1.00019 5.79754341935255e-05	5.000000e-02
13	6.000000e-01	26	-10.813151847494 2.33718095311095e-05 -1.98577 4.37740415799401e-05	-10.7525 0.000749983 -1.00101 0.00027493679578251	5.000000e-02
13	6.000000e-01	39	-10.8162707324123 1.99887864615306e-05 -1.98482 1.00099507796109e-05	-10.755 -3.7773e-05 -1.00044 8.18006665276512e-05	5.000000e-02
14	6.000000e-01	28	-10.8243181819159 2.35417972873902e-05 -1.99123 0.000166603548346039	-10.7632 0.00115651 -1.00067 0.000285627463232517	5.000000e-02
14	6.000000e-01	42	-10.8260542331005 -2.07062753120246e-07 -1.99012 3.52401706121101e-05	-10.7653 0.000172214 -1.00051 0.000106445022237024	5.000000e-02
15	6.000000e-01	30	-10.8276406837264 1.68139982049762e-05 -1.99888 0.00013800873867769	-10.7701 0.00112045 -1.00114 0.000519160394849232	5.000000e-02
15	6.000000e-01	45	-10.8311644785203 -3.87308949278279e-05 -1.9988 3.33273103263846e-05	-10.7719 5.33901e-06 -1.00067 0.000149569889476713	5.000000e-02
16	6.000000e-01	32	-10.833147115711 -2.39607426514153e-05 -1.99792 0.00015627158334641	-10.7769 0.0015031 -1.00114 0.000804333392572292	5.000000e-02
16	6.000000e-01	48	-10.8365873712819 1.7250359186213e-05 -1.99675 0.000116595618169178	-10.7773 -5.24721e-06 -1.00075 0.000199673306112012	5.000000e-02
18	6.000000e-01	36	-10.843818847898 -1.32691322546867e-05 -2.00086 0.000721480656942465	-10.7825 0.000484967 -1.00245 0.000727047485941625	5.000000e-02
18	6.000000e-01	54	-10.8472804231615 7.23993999089951e-06 -1.99876 0.000272543595899244	-10.7838 -0.00082878 -1.00105 0.000315069878921684	5.000000e-02
20	6.000000e-01	40	-10.8551357574856 1.9136106216861e-05 -2.00324 0.000241172430622089	-10.7871 -0.00290591 -1.00233 0.000767491813146455	5.000000e-02
20	6.000000e-01	60	-10.8558379259004 2.51630689164249e-06 -2.00215 0.000212665269136939	-10.7881 -0.00176168 -1.00123 0.00025995656323502	5.000000e-02
4	6.000000e-01	12	-9.64330751903065 -0.000116656435424221 -1.99999 2.3871742038565e-06	-9.86957 0.000297839 -1.00002 1.11809784237136e-06	5.000000e-02
4	6.000000e-01	8	-9.64254709202818 4.33995399502611e-07 -1.99996 1.87799863650079e-05	-9.86797 0.000446693 -1.00081 2.55501957707147e-05	5.000000e-02
5	6.000000e-01	10	-10.2116265998302 -1.33696784451165e-05 -2.00037 3.56818815536668e-05	-10.2237 0.00153504 -1.00006 0.00011770674470133	5.000000e-02
5	6.000000e-01	15	-10.2121126592747 -2.16305888178997e-06 -2.00001 8.72956457059861e-06	-10.2232 0.00132083 -0.999988 7.21880669371465e-07	5.000000e-02
6	6.000000e-01	12	-10.2414698206934 3.64637204486665e-06 -0.000253684 5.27761179945164e-05	-10.4039 -2.66151e-05 -1.00046 0.000206014653658191	5.000000e-02
6	6.000000e-01	18	-10.2434066878549 -8.84744575503291e-07 -6.3799e-05 1.65245828112569e-06	-10.4043 9.72741e-05 -1.00016 8.48596856786267e-06	5.000000e-02
7	6.000000e-01	14	-10.5623138830865 -7.76050579119007e-06 -2.00001 0.000160523319162978	-10.515 3.6067e-05 -1.00088 5.39181492033894e-05	5.000000e-02
7	6.000000e-01	21	-10.563004850496 2.07547897752933e-06 -1.99955 5.60261254882915e-06	-10.5155 2.59824e-05 -1.00018 1.08614998620463e-05	5.000000e-02
8	6.000000e-01	16	-10.3440530343431 -9.06438858687408e-06 -0.000127127 6.96920005842026e-05	-10.6004 -0.000593691 -1.00118 0.000103460379249674	5.000000e-02
8	6.000000e-01	24	-10.3441012189147 1.49470400892396e-06 -0.000112629 2.04687261080288e-05	-10.6011 -1.1614e-05 -1.00004 1.20116197017504e-05	5.000000e-02
9	6.000000e-01	18	-10.7054307929921 -1.96061707915984e-05 -1.99877 7.02776551762272e-05	-10.6541 -0.000397871 -1.0011 0.000183116836545145	5.000000e-02
9	6.000000e-01	27	-10.7052131496621 1.25830712114313e-05 -1.99711 1.27977875552249e-05	-10.6551 -0.000152152 -1.00019 2.49519557703686e-05	5.000000e-02
10	7.000000e-01	20	-10.9656017602587 -5.01540950565432e-05 -1.99855 3.65143361001515e-05	-10.7968 -0.00146409 -1.00199 0.000322843450727035	5.000000e-02
10	7.000000e-01	30	-10.9660384941182 5.63411717618508e-08 -1.99714 1.76611122345973e-05	-10.7984 0.000213056 -1.0004 4.17811529251819e-05	5.000000e-02
11	7.000000e-01	22	-10.9973553258333 0.000385432481975837 -2.0026 0.000140238411209353	-10.8242 0.000369083 -1.00261 0.000373046923210309	5.000000e-02
11	7.000000e-01	33	-10.9973416955131 -1.52730946105508e-05 -2.00011 2.24938980083165e-05	-10.826 0.000586697 -1.00147 4.63875993729785e-05	5.000000e-02
12	7.000000e-01	24	-11.0142952462128 2.87287392032771e-06 -1.99838 8.84985064494636e-05	-10.8439 -0.00404482 -1.00382 0.000475331504023584	5.000000e-02
12	7.000000e-01	36	-11.0149973197649 2.21761089844348e-06 -1.99766 2.61979639081354e-05	-10.848 0.000242638 -1.00021 5.83192387209747e-05	5.000000e-02
13	7.000000e-01	26	-11.0169744024337 5.11734248816433e-05 -1.99797 7.67745132780483e-05	-10.8527 0.000718416 -1.00108 0.000276037811090938	5.000000e-02
13	7.000000e-01	39	-11.0187997711788 2.74561596251468e-06 -1.9975 2.71152903186455e-05	-10.8551 -6.71182e-05 -1.00048 8.31077797074962e-05	5.000000e-02
14	7.000000e-01	28	-11.0162490430863 2.04331983520223e-05 -1.9991 0.00013461791072225	-10.8358 0.000944473 -1.20143 0.000880733901781671	5.000000e-02
14	7.000000e-01	42	-11.0211100437376 -5.80275959655499e-06 -1.99875 5.6530608593952e-05	-10.8372 6.37759e-05 -1.19914 0.000105792116750023	5.000000e-02
15	7.000000e-01	30	-11.0271809698455 3.89230680340187e-05 -2.00041 0.000181629084822811	-10.8704 0.00109528 -1.00124 0.00053729582156608	5.000000e-02
15	7.000000e-01	45	-11.0309342268462 3.65901840800658e-05 -1.99944 6.61438278093673e-05	-10.8721 -2.59545e-05 -1.00071 0.000152520863519389	5.000000e-02
16	7.000000e-01	32	-11.0332753231229 1.04512449197406e-05 -2.00171 0.000257410105747153	-10.8488 -0.000530736 -1.16292 0.000659810521176771	5.000000e-02
16	7.000000e-01	48	-11.0367661455812 -1.42267414783652e-05 -2.00002 0.000164493964858763	-10.851 -0.000243558 -1.1616 0.000175676480541627	5.000000e-02
18	7.000000e-01	36	-11.0441568108442 7.23573011574904e-06 -2.00316 0.000723039934557133	-10.8814 -0.000435746 -1.01899 0.000513613305820984	5.000000e-02
18	7.000000e-01	54	-11.0473404577313 1.6183019156045e-05 -2.00106 0.000285665714514481	-10.8824 -0.000420283 -1.01812 0.000292107669518459	5.000000e-02
20	7.000000e-01	40	-11.0551088764273 -1.20695675135155e-05 -2.0031 0.000137078606859128	-10.8846 -0.00135512 -1.02372 0.000903658611533215	5.000000e-02
20	7.000000e-01	60	-11.0561361246717 3.92709096872693e-06 -2.00233 0.000201203617581689	-10.8852 -0.000611041 -1.02171 0.0002202201790782	5.000000e-02
4	7.000000e-01	12	-10.0928749142913 -5.71185282952948e-06 -1.99999 9.91547002336717e-07	-9.94419 -0.0287898 -1.00001 2.26910180989111e-06	5.000000e-02
4	7.000000e-01	8	-10.0914230077108 0.000148716123615007 -1.99989 4.00879226934944e-05	-9.9434 -0.0288536 -1.00027 3.83857380473566e-05	5.000000e-02
5	7.000000e-01	10	-10.4355980491288 -7.23021776732609e-06 -2.00092 5.26323267638237e-05	-10.3241 0.00158085 -1.00007 0.000140047509527338	5.000000e-02
5	7.000000e-01	15	-10.4360332957001 -5.89822808572636e-07 -2.00002 9.73084430130333e-06	-10.3236 0.00134576 -0.999988 6.55040066477414e-07	5.000000e-02
6	7.000000e-01	12	-10.6105774936436 1.71492011237799e-06 -2.00104 0.000413823271413087	-10.5044 -0.000101278 -1.00058 0.000215752723581035	5.000000e-02
6	7.000000e-01	18	-10.6119785388335 8.39825686319647e-07 -2.00008 9.48712227339081e-06	-10.5049 0.000107455 -1.00017 9.09166685171736e-06	5.000000e-02
7	7.000000e-01	14	-10.7634500433758 1.76405827825958e-05 -2.00042 0.000187467941094948	-10.6154 -2.0094e-05 -1.00077 4.32118111398775e-05	5.000000e-02
7	7.000000e-01	21	-10.764142018505 9.53584997445255e-06 -1.99989 5.90621283915578e-06	-10.6158 9.44378e-05 -1.00018 1.17858308603442e-05	5.000000e-02
8	7.000000e-01	16	-10.8225361648016 -0.00054362381333649 -1.99687 3.84946782690299e-05	-10.7007 -0.000627457 -1.00122 0.000110308795739032	5.000000e-02
8	7.000000e-01	24	-10.8223739738321 -0.000543599104172889 -1.99638 3.19183046515847e-05	-10.7012 -5.31918e-05 -1.00012 1.19588454339793e-05	5.000000e-02
9	7.000000e-01	18	-10.9063074446985 -2.25562864983316e-06 -2.00133 7.98360922311667e-05	-10.754 -0.000490979 -1.00115 0.000184575698237863	5.000000e-02
9	7.000000e-01	27	-10.9061144618385 -1.72015452720529e-06 -1.99964 1.1749905150162e-05	-10.7551 -0.000237162 -1.00019 3.82135588191619e-05	5.000000e-02
10	8.000000e-01	20	-11.1646365433271 -2.91980801678498e-05 -2.00181 4.01983514214388e-05	-10.8972 -0.00158839 -1.00393 0.000383223759339125	5.000000e-02
10	8.000000e-01	30	-11.1645589952197 -1.37092420793873e-07 -2.00005 1.3527313519701e-05	-10.8988 0.00164373 -1.00181 4.62222612585254e-05	5.000000e-02
11	8.000000e-01	22	-11.1977558327424 -0.000299386474968382 -2.00345 0.000124228134805506	-10.8365 -0.000994099 -2.55004 0.00026929460222746	5.000000e-02
11	8.000000e-01	33	-11.1970362597654 6.31384902362699e-06 -2.0003 1.5369098213246e-05	-10.8382 -4.70742e-05 -2.55057 8.39315650445954e-05	5.000000e-02
12	8.000000e-01	24	-11.214876227065 -2.67077039661593e-05 -1.99999 7.93643918762493e-05	-10.857 -0.00176741 -2.35078 0.000384594751031413	5.000000e-02
12	8.000000e-01	36	-11.2154704441633 -3.48905818228507e-06 -1.99924 2.32900214942249e-05	-10.8583 0.000184872 -2.35083 4.44314404666558e-05	5.000000e-02
13	8.000000e-01	26	-11.218298011958 -2.11318181489927e-05 -1.99959 1.93235169518041e-05	-10.924 -0.00038906 -1.47959 0.000640567425100461	5.000000e-02
13	8.000000e-01	39	-11.2199322102466 -1.0764809699894e-06 -1.999 2.35412763091811e-05	-10.9264 -0.000302711 -1.47904 6.59968112655363e-05	5.000000e-02
14	8.000000e-01	28	-11.2226604639981 6.36167828795605e-06 -1.99965 0.000140686784972125	-10.8722 -0.000826014 -2.34841 0.000471990985173164	5.000000e-02
14	8.000000e-01	42	-11.2257440007429 5.61862447502658e-06 -1.99974 4.34264807345002e-05	-10.8751 0.000285316 -2.34926 6.97853471634021e-05	5.000000e-02
15	8.000000e-01	30	-11.2271089929117 3.22489183206746e-05 -2.00123 0.000187971441699732	-10.8824 0.000973639 -2.30636 0.000301871729995225	5.000000e-02
15	8.000000e-01	45	-11.2309113062318 -3.68153062982558e-05 -1.99986 7.87852953018838e-05	-10.8839 -0.00026388 -2.3074 3.34677366031375e-05	5.000000e-02
16	8.000000e-01	32	-11.2356211794208 2.38585735568788e-05 -2.00223 0.000203041093443994	-10.9772 0.00128319 -1.00128 0.000792890416567616	5.000000e-02
16	8.000000e-01	48	-11.238401339894 -1.79536757869022e-06 -2.00042 0.000164419618270959	-10.9776 0.000217545 -1.00079 0.00017972504474739	5.000000e-02
18	8.000000e-01	36	-11.2452408459727 3.40141408811441e-05 -2.00369 0.000445583920682647	-10.9104 -0.00216144 -2.08574 0.000653251298304394	5.000000e-02
18	8.000000e-01	54	-11.248012800336 -2.71670650975545e-06 -2.00201 0.00029042896438059	-10.9111 -0.000867541 -2.08583 0.000216203994959614	5.000000e-02
20	8.000000e-01	40	-11.2556202674509 -5.88610036863045e-06 -2.00324 0.000143981583562651	-10.9186 -0.00359726 -1.98356 0.000349820946248988	5.000000e-02
20	8.000000e-01	60	-11.2565295229987 3.1654178932912e-05 -2.00238 0.00021158027128606	-10.9214 0.0010644 -1.98492 0.000126735841064323	5.000000e-02
4	8.000000e-01	12	-10.2334545927594 -1.69393613463527e-05 -2.00003 2.00276459135275e-06	-10.1119 -9.11292e-07 -1.17342 1.63789256266355e-06	5.000000e-02
4	8.000000e-01	8	-10.2326098541304 5.2486746106058e-05 -1.99991 2.40501014679494e-05	-10.111 -0.000115829 -1.17388 2.38698997973211e-05	5.000000e-02
5	8.000000e-01	10	-10.6343603410158 -7.8165930513692e-06 -2.00092 5.70055328258096e-05	-10.3842 -0.000333482 -1.28352 0.000119219602881236	5.000000e-02
5	8.000000e-01	15	-10.6347449833018 -1.9690460748489e-07 -2.00001 8.69177660094208e-06	-10.385 2.0939e-05 -1.28321 5.86021928786541e-06	5.000000e-02
6	8.000000e-01	12	-10.8027676067191 -2.48415345196601e-05 -2.00105 0.000379308685415639	-10.605 -2.67635e-05 -1.0006 0.000214187560454149	5.000000e-02
6	8.000000e-01	18	-10.8042175011445 -2.49075820372372e-06 -2.00009 1.52829432587846e-05	-10.6055 0.000126418 -1.00019 1.02201245562882e-05	5.000000e-02
7	8.000000e-01	14	-10.964748531992 5.69510577356856e-05 -2.0007 0.000184470727874846	-10.716 -4.75823e-05 -1.00085 4.50745968627385e-05	5.000000e-02
7	8.000000e-01	21	-10.9653612818246 -9.97356542311407e-06 -2.0001 6.37310212155145e-06	-10.7164 5.30678e-05 -1.00018 1.03152565764033e-05	5.000000e-02
8	8.000000e-01	16	-11.0384752817504 -1.57513372108563e-05 -2.00078 6.38263201369763e-05	-10.7051 0.00132015 -2.99577 0.000150722373353703	5.000000e-02
8	8.000000e-01	24	-11.0380720698294 1.23303357938754e-06 -1.99998 2.57120959601977e-05	-10.7064 -0.000298222 -2.99573 1.38252525620553e-05	5.000000e-02
9	8.000000e-01	18	-11.0956348633471 -0.000117604808895003 -2.00133 0.000102300351636683	-10.8544 -0.000515918 -1.00118 0.00018354688156802	5.000000e-02
9	8.000000e-01	27	-11.0945573780757 1.69635247046684e-05 -2.00032 4.10781497265921e-05	-10.8552 -0.000258064 -1.00021 4.09295035260886e-05	5.000000e-02
10	9.000000e-01	20	-11.3655696033643 -5.28551746668778e-05 -2.00212 4.2478248413245e-05	-11.0919 -0.00172555 -3.00058 0.000212259830786541	5.000000e-02
10	9.000000e-01	30	-11.3650353808809 3.5065607067917e-07 -2.0001 1.39159257932595e-05	-11.0914 2.76039e-05 -2.99889 1.73011260163315e-05	5.000000e-02
11	9.000000e-01	22	-11.3985305886148 0.000257345073409233 -2.00368 0.000137541299927276	-11.1057 -0.0018743 -2.99882 0.000240916688097732	5.000000e-02
11	9.000000e-01	33	-11.397271422443 -3.45904881677433e-05 -2.0003 1.39698661147975e-05	-11.1064 0.000174568 -2.99725 3.02689341560117e-05	5.000000e-02
12	9.000000e-01	24	-11.4163611549275 -9.64451043182621e-07 -2.00637 7.53527479687413e-05	-11.1216 0.0002463 -3.00116 0.000116264043042718	5.000000e-02
12	9.000000e-01	36	-11.4157387962484 1.08286257310478e-05 -2.00617 1.08200707595662e-05	-11.1225 -1.72533e-05 -2.99971 2.43697328449089e-05	5.000000e-02
13	9.000000e-01	26	-11.4238851299289 7.85243962260785e-05 -2.00866 0.000162437880340655	-11.1237 0.000340279 -3.00076 0.000118443392682865	5.000000e-02
13	9.000000e-01	39	-11.4234555399428 6.75620600796255e-06 -2.00698 2.08954453890524e-05	-11.1273 0.000603174 -2.99906 3.91002390507996e-05	5.000000e-02
14	9.000000e-01	28	-11.4297577144851 -8.09515615704404e-05 -2.00713 0.00024739037708288	-11.1365 0.00148005 -3.00033 0.000258196688284575	5.000000e-02
14	9.000000e-01	42	-11.4307481179588 -6.80341757246065e-05 -2.00542 4.87879282284548e-05	-11.136 0.000419217 -2.99926 5.70704027442092e-05	5.000000e-02
15	9.000000e-01	30	-11.4357020116299 9.36995848981018e-05 -2.0068 0.000245441828681408	-11.1405 0.00334087 -2.9982 0.000179301923719434	5.000000e-02
15	9.000000e-01	45	-11.4359214186229 -2.97637723699111e-05 -2.00417 4.6537718915855e-05	-11.1392 0.000677965 -2.99932 3.81837543479099e-05	5.000000e-02
16	9.000000e-01	32	-11.4416964288603 0.000141061688877474 -2.00486 0.000197063355718638	-11.1473 0.0013211 -2.99567 0.000268323676364957	5.000000e-02
16	9.000000e-01	48	-11.441653615018 0.000253423912647499 -2.00258 7.98140902933705e-05	-11.1463 0.000335275 -2.99889 4.76459956964133e-05	5.000000e-02
18	9.000000e-01	36	-11.4502824174868 -0.000114584646400277 -2.00675 0.000150568480673609	-11.1524 0.000286332 -2.99868 0.000795451575701897	5.000000e-02
18	9.000000e-01	54	-11.4502588858753 -8.69227686444306e-06 -2.00453 0.000242542995107109	-11.1532 0.000548561 -2.99957 0.000166129838331774	5.000000e-02
20	9.000000e-01	40	-11.4566428355544 -4.52806152282551e-05 -2.00424 0.000391727351529813	-11.1631 -0.00255582 -2.99793 0.000296089866374297	5.000000e-02
20	9.000000e-01	60	-11.4573701034263 -1.74022443958639e-05 -2.00254 0.000213581223983122	-11.161 0.00166247 -3.00035 0.000135296614120818	5.000000e-02
4	9.000000e-01	12	-10.4563573907344 -8.35472744121005e-06 -2.02933 2.29203191301436e-06	-10.1281 -2.4868e-05 -2.60604 2.39803336408527e-06	5.000000e-02
4	9.000000e-01	8	-10.4544945551476 -7.51525790189632e-05 -2.02938 2.58312155661077e-05	-10.1279 -0.000557924 -2.60561 2.82924911934137e-05	5.000000e-02
5	9.000000e-01	10	-10.8353424207126 -7.86459432599684e-06 -2.00095 5.49957644465536e-05	-10.5843 -0.000181613 -2.9999 6.60383556535892e-05	5.000000e-02
5	9.000000e-01	15	-10.8356210467582 -5.69198470663909e-07 -2.00002 8.72259625792227e-06	-10.5846 -1.46766e-05 -2.99999 1.94902391984654e-06	5.000000e-02
6	9.000000e-01	12	-11.0460113090547 -1.65642314968901e-06 -2.00118 0.000270059442767545	-10.7053 -0.000366421 -1.00083 0.000240432377905369	5.000000e-02
6	9.000000e-01	18	-11.0475937315573 -3.54186804559821e-10 -2.00002 6.46217404919988e-06	-10.7061 0.000116476 -1.00019 1.04919649207033e-05	5.000000e-02
7	9.000000e-01	14	-11.1696015739029 2.66071373804994e-05 -2.00346 2.68908477909057e-05	-10.8975 0.000638069 -2.99888 0.000111332505621262	5.000000e-02
7	9.000000e-01	21	-11.1697854943487 -3.18165472972583e-07 -2.00303 9.78625671577489e-06	-10.8978 -0.000212896 -2.99904 2.93296270752805e-05	5.000000e-02
8	9.000000e-01	16	-11.2480868892368 -3.29325705090227e-05 -2.00404 8.39582615906404e-05	-11.0048 0.00137312 -3.00001 0.000167302674795302	5.000000e-02
8	9.000000e-01	24	-11.2474412388606 5.05527125335215e-06 -2.00365 2.50161154025865e-05	-10.9693 -7.38161e-05 -2.80758 1.15977508572405e-05	5.000000e-02
9	9.000000e-01	18	-11.2975512486042 3.79796043404545e-05 -2.00708 0.000101133311227075	-11.051 -0.000999163 -2.99921 0.000161620025379974	5.000000e-02
9	9.000000e-01	27	-11.2966239152509 -1.07115399222766e-05 -2.00652 4.08344287112922e-05	-11.052 -0.000174314 -2.99928 7.39303860711957e-05	5.000000e-02


==> plots/scan_size.txt <==
10 5	-71.2978385590323 0.00105077515770686 0.00393928 0.00661086415166518	-71.1928 -0.00310989 -0.00152642 0.0055615871209534 20
10 5	-71.3261394089989 0.00110116080979144 0.00400135 0.00428373778819183	-71.2193 -0.00213705 0.0021515 0.00401869598947306 30
11 5	-71.4328936113483 -0.000378974409489119 6.02944e-05 0.00657126663323864	-71.2026 -0.00462282 -0.18395 0.00223237148226844 22
11 5	-71.4696517507334 -0.000432072706604222 8.14864e-05 0.00503557147580525	-71.2387 -0.00130378 -0.174042 0.00151143175704596 33
12 5	-71.4925176941502 -0.000580072000304842 0.0010703 0.00525444191452975	-71.2088 -0.00386331 -0.255333 0.000816039399400762 24
12 5	-71.5389900110973 -0.000475289236732053 0.00103734 0.00499566510293246	-71.2539 -0.000943499 -0.240606 0.0012005033300544 36
13 5	-71.5628181524602 -0.00022029461609049 -0.00289181 0.0122462302618787	-71.4396 -0.000636358 -0.0526036 0.00969140391969111 26
13 5	-71.6112790546872 -2.79826541143635e-05 -0.00289327 0.00732912249987337	-71.4832 0.000494311 -0.0486683 0.00596990928848681 39
14 5	-71.5941298133149 -0.00179475037028682 -0.00218052 0.00858532409635235	-71.4342 -0.000933314 -0.190365 0.00522621685540699 28
14 5	-71.654849562393 -0.000860938285662464 -0.00208772 0.00659780768443565	-71.4928 0.000757696 -0.179212 0.00431440356522209 42
15 5	-71.4234725485927 -0.0141150025187713 -0.0159402 0.00935560426238978	-71.4142 -0.00556912 -0.209064 0.00186149045909158 30
15 5	-71.4805830986541 -0.00945124223253644 -0.00998702 0.00439147611033168	-71.4804 -0.00367655 -0.189086 0.00121574207593441 45
16 5	-71.6839659142706 0.000166493511197045 0.00197984 0.0162926291078417	-71.5616 0.00204043 -0.071851 0.00976856628823065 32
16 5	-71.7477346218434 8.45060268056588e-05 0.00217575 0.0108685188833856	-71.6216 -0.00084994 -0.0636229 0.00673958573511405 48
18 5	-71.7333967751613 0.00779299256323484 8.53356e-05 0.0154109358485039	-58.5095 -1.12249 -1.8485 -1.59942919978927 36
18 5	-71.7923042271305 0.00801575980889508 7.88222e-05 0.0119064946109385	-63.6166 2.00928 0.222428 0.410081425957321 54
20 5	-71.7417783656453 0.0184537607311526 -2.8924e-05 0.0156003853699293	-71.6236 -0.00337046 0.0161705 0.0203337019656184 40
20 5	-71.8093501718609 0.0179856477137049 3.00908e-05 0.0140026584075014	-71.689 -0.00430176 0.0228445 0.0163885227466684 60
4 5	-65.5419000755144 0.744713679355496 0.0582725 0.000128694657480943	-65.6967 -0.0396779 -0.349057 8.55865187790761e-05 12
4 5	-65.5345469581614 0.744886038466709 0.0576249 0.000170449888141692	-65.6871 -0.0397167 -0.349905 0.000120970757526251 8
5 5	-67.4679376589643 0.00499747338124162 0.00010552 0.00069120784218439	-67.3239 0.00488183 -0.272449 0.000458727250896291 10
5 5	-67.4762858760622 0.00488513825796213 0.000314246 0.00033760950639644	-67.333 0.00292499 -0.272367 0.000225557054878282 15
6 5	-68.9118378332509 -0.654335912789708 2.00696 0.000207691126119278	-68.107 -1.99251 -2.00489 0.00111851569544274 12
6 5	-68.9343894437232 -0.652270733220205 2.00042 0.00018164207082916	-68.1307 -1.98727 -2.00029 0.000548861603408221 18
7 5	-70.2539218883865 -0.0125005356758865 -0.00023777 0.00271790310659505	-69.9965 -0.0730093 -0.0266432 0.00103419371378799 14
7 5	-70.272474058338 -0.0125575638124269 -9.55123e-05 0.0018572525867492	-70.0135 -0.0704323 -0.0259452 0.000727081334435918 21
8 5	-70.8082535049806 0.000525011265919155 0.00199998 0.00448323290773513	-70.5492 -0.166791 -0.000846466 0.0016974431570384 16
8 5	-70.8264619155186 0.000474213276503899 0.00201212 0.00259532363595721	-70.5671 -0.165718 -0.000685361 0.00146513976326805 24
9 5	-71.0784144937509 -0.00407726688208794 -4.44752e-05 0.00286789265903635	-70.6469 -0.00141442 -0.514889 0.000645250646527355 18
9 5	-71.1046084735216 -0.00407889178805106 -0.000275471 0.00155160947974937	-70.6709 0.00206422 -0.507882 0.000926186215879211 27
10 6	-102.855830806176 0.460505468430028 0.617426 0.00746790750026725	-103.125 -0.206701 -0.120768 0.0079154220004815 20
10 6	-102.893563244263 0.461535948255419 0.617219 0.00666695043720763	-103.16 -0.204304 -0.118098 0.00801782273992431 30
11 6	-103.101517928812 -0.177434653029719 -0.696577 0.0106331410292678	-103.396 -0.0130346 -0.243044 0.00828917385085533 22
11 6	-103.138537580414 -0.177597591628388 -0.697152 0.00878627569856747	-103.439 -0.0111232 -0.237224 0.00852064112818783 33
12 6	-103.21249466096 -0.724220628327997 -1.9552 0.0130525028086344	-103.221 -1.99473 0.0412495 0.00909357499636723 24
12 6	-103.259220215884 -0.724869486755905 -1.95668 0.0112318064832682	-103.271 -1.99704 0.0403427 0.00789339890372525 36
13 6	-103.650364027179 -7.09636417510962e-05 -0.0268064 0.018061627997459	-103.332 0.0177416 -1.99494 0.0120547335882121 26
13 6	-103.710891229562 -1.02249860417757e-05 -0.0268128 0.0186693054999356	-103.379 0.0110118 -1.99827 0.0102838172218964 39
14 6	-103.403109791652 1.61003311952569 0.319249 0.014836846907512	-103.4 0.016236 -1.99587 0.0117849068682374 28
14 6	-103.450822587629 1.61801220541324 0.322692 0.0136440029838263	-103.452 0.0109793 -1.99903 0.0106611186929007 42
15 6	-103.774735808703 -0.0053909765776111 0.000132127 0.0207326779253205	-103.77 -0.0224833 -0.0804782 0.0149032092894453 30
15 6	-103.857182376521 -0.0055989134960215 4.86247e-05 0.0187510890272471	-103.857 -0.0158144 -0.0690646 0.0128683307014717 45
16 6	-103.829229050588 0.00128650894736506 -0.174562 0.0151415747416822	-103.83 -0.0302357 -0.057497 0.0162714548483642 32
16 6	-103.920195459095 0.000886762438674807 -0.172761 0.0118255129808579	-103.916 -0.0212986 -0.0460316 0.0142309468784164 48
18 6	-103.873530931965 0.000880781297571758 -0.0685767 0.0181494076441704	-103.53 0.0173567 -1.97143 0.0141469087579405 36
18 6	-103.96881129867 0.000769554300776652 -0.0682554 0.0125764993485697	-103.606 0.0120918 -1.95859 0.0119737301387836 54
20 6	-103.874644728852 -0.0022766460321011 0.357141 0.0207249397962882	-103.387 0.0834461 -1.98608 0.0251382000382513 40
4 6	-93.8949115298697 1.36278424386131 0.232487 4.95863918888011e-05	-94.2165 -1.31685 -1.65654 9.36241365077624e-05 12
4 6	-93.8892580220697 1.36250749550665 0.232491 9.79890881020188e-05	-94.2106 -1.31698 -1.65721 0.000187415422116112 8
5 6	-96.8231147157004 -0.669219079144124 -0.00836019 0.000687654340290439	-96.0573 -1.25607 -2.59628 0.000357865597940836 10
5 6	-96.8310596654244 -0.671271097674968 -0.00906964 0.000279275870466473	-96.0654 -1.26269 -2.59769 0.000313422850208509 15
6 6	-100.370615341417 -0.886573169205339 1.8711 0.000991472300944276	-100.497 0.0284432 -2.00378 0.00143146877978176 12
6 6	-100.39308924788 -0.885660166517833 1.86806 0.000862517926851151	-100.523 0.0278574 -1.99997 0.00116319083064876 18
7 6	-101.185572456933 0.30190081923857 0.667669 0.00210617912000424	-101.116 -0.00348775 -2.46879 0.00124738016583001 14
7 6	-101.202065592648 0.302798777163714 0.668094 0.00191733067633045	-101.135 -0.00238074 -2.46541 0.00139039177535428 21
8 6	-102.326024242957 -0.000343972348506265 0.309043 0.00465814777763553	-101.999 0.0169146 -2.01111 0.0042770535500107 16
8 6	-102.345349763891 -7.1578770233421e-05 0.308711 0.00404806240907373	-102.018 0.0156526 -2.01079 0.00404231813570607 24
9 6	-102.81456493597 0.000955345578354186 -0.00470512 0.00667309664437455	-102.533 0.0209444 -2.01188 0.00512607941222877 18
9 6	-102.8423339796 0.000912802814856498 -0.00476572 0.0070261991674647	-102.564 0.021821 -2.00906 0.00463197854713097 27
10 1	-2 3.46944695195361e-18 0 NaN	-1 1.16444e-05 5.07201e-11 NaN 20
10 1	-2 -9.26017804578951e-18 0 NaN	-1 1.16444e-05 5.07201e-11 NaN 30
11 1	-2 2.64697796016969e-23 0 NaN	-1 1.1652e-05 7.15533e-09 NaN 22
11 1	-2 6.27128711840946e-28 0 NaN	-1 1.1652e-05 7.15533e-09 NaN 33
12 1	-2 -1.11138027341928e-33 0 NaN	-1 1.14735e-05 1.8516e-10 NaN 24
12 1	-2 -1.11138027341928e-33 0 NaN	-1 1.14735e-05 1.8516e-10 NaN 36
13 1	-2 1.31553669149127e-17 0 NaN	-1 1.15319e-05 6.996e-11 NaN 26
13 1	-2 1.31553669149127e-17 0 NaN	-1 1.15319e-05 6.996e-11 NaN 39
14 1	-2 -1.48356141506182e-17 0 NaN	-1 1.14597e-05 2.5238e-10 NaN 28
14 1	-2 -1.48356141506182e-17 0 NaN	-1 1.14597e-05 2.5238e-10 NaN 42
15 1	-2 7.15503316119731e-20 0 NaN	-1 1.14811e-05 3.09996e-12 NaN 30
15 1	-2 7.15503316119731e-20 0 NaN	-1 1.14811e-05 3.09996e-12 NaN 45
16 1	-2 5.85768767659445e-19 0 NaN	-1 1.13812e-05 2.7324e-10 NaN 32
16 1	-2 5.85768767659445e-19 0 NaN	-1 1.13812e-05 2.7324e-10 NaN 48
18 1	-2 -1.12099842833627e-17 0 NaN	-1 1.15188e-05 5.43191e-09 NaN 36
18 1	-2 -1.12099842833627e-17 0 NaN	-1 1.15188e-05 5.43191e-09 NaN 54
20 1	-2 6.61744490042422e-24 0 NaN	-1 1.17088e-05 1.4023e-10 NaN 40
20 1	-2 6.61744490042422e-24 0 NaN	-1 1.17088e-05 1.4023e-10 NaN 60
4 1	-2 2.49711926108231e-19 0 NaN	-1 1.14654e-05 9.32301e-11 NaN 12
4 1	-2 4.33680868994202e-19 0 NaN	-1 1.14654e-05 9.32301e-11 NaN 8
5 1	-2 4.55174497633459e-18 0 NaN	-1 1.16849e-05 4.41488e-09 NaN 10
5 1	-2 4.55174497633459e-18 0 NaN	-1 1.16849e-05 4.41488e-09 NaN 15
6 1	-2 -8.33419925250783e-19 0 NaN	-1 1.16226e-05 1.5083e-10 NaN 12
6 1	-2 -8.33419925250783e-19 0 NaN	-1 1.16226e-05 1.5083e-10 NaN 18
7 1	-2 1.43826641171362e-18 0 NaN	-1 1.16396e-05 2.6932e-10 NaN 14
7 1	-2 1.43826641171362e-18 0 NaN	-1 1.16396e-05 2.6932e-10 NaN 21
8 1	-2 1.22095969608242e-17 0 NaN	-1 1.16735e-05 1.6372e-10 NaN 16
8 1	-2 1.22095969608242e-17 0 NaN	-1 1.16735e-05 1.6372e-10 NaN 24
9 1	-2 0 0 NaN	-1 1.15212e-05 7.2139e-10 NaN 18
9 1	-2 8.67361737988403e-19 0 NaN	-1 1.15212e-05 7.2139e-10 NaN 27
10 2	-9.44216041610447 1.12436902054705e-13 -3.19744e-13 5.47790606068959e-08	-9.13243 0.00284688 0.00228646 8.34395559774384e-08 20
10 2	-9.44215672941576 9.85365437357746e-13 -5.6199e-10 1.17231670528447e-08	-9.13243 0.00284652 0.00228685 8.62106336697276e-08 30
11 2	-9.47178989863442 -2.93651474902108e-08 -6.82434e-09 8.10194116335716e-08	-9.13951 0.00131884 0.00130249 6.46694192346334e-07 22
11 2	-9.47177953250965 1.60207443375274e-12 -7.2444e-10 1.28979396539665e-08	-9.13955 0.00130213 0.00127759 1.31051911744036e-08 33
12 2	-9.48041945675571 -1.53830804781558e-10 4.97714e-08 1.434169261861e-07	-9.15666 2.63244e-05 9.27019e-06 6.22529947553346e-07 24
12 2	-9.48040030096892 -5.54087418337655e-10 -2.30038e-13 1.01471637926125e-09	-9.1567 3.27289e-06 -5.37815e-06 2.28983096734409e-08 36
13 2	-9.48657294918032 1.44663690422625e-09 8.29635e-09 1.68833504898201e-07	-9.15932 4.82461e-05 1.3528e-05 6.31300685484556e-07 26
13 2	-9.48655090282064 6.24165798768711e-10 1.06581e-14 1.22327684124668e-09	-9.15934 3.40389e-05 -5.64394e-06 2.84476300378076e-08 39
14 2	-9.49311988658974 -2.62610513727862e-10 -4.3499e-10 1.1279276493795e-07	-9.16255 0.00015769 0.000149955 4.53910238898508e-08 28
14 2	-9.4931047175542 7.24834483893486e-10 6.66921e-10 1.17170252689589e-09	-9.16255 0.000157473 0.000147762 2.66458177063072e-08 42
15 2	-9.49746604593594 4.58524945228671e-14 1.06022e-09 2.26205891425003e-07	-9.16413 0.000295756 0.000281609 6.99541010712912e-07 30
15 2	-9.49743060273559 4.82383473090156e-12 0 1.80789097138194e-09	-9.16416 0.000277386 0.000263121 3.83757787442083e-08 45
16 2	-9.50168362141579 6.49467786596176e-08 8.11304e-09 1.69955080836643e-07	-9.16617 0.000621045 0.000619158 1.39852677583277e-08 32
16 2	-9.50166257842843 1.87029171734024e-13 1.68043e-12 9.88745796713644e-10	-9.16617 0.000619653 0.000617767 4.27779932567029e-08 48
18 2	-9.50902910473739 -1.63372458035695e-11 3.97105e-11 6.06719201319449e-10	-9.16745 0.000215549 0.000187202 5.60799589296254e-08 36
18 2	-9.50902910470715 -6.16765938134672e-12 2.77698e-11 6.06558629005171e-10	-9.16745 0.000215549 0.000187202 5.60842470636724e-08 54
20 2	-9.51680657526343 -1.37961402056748e-16 0 7.21485528346087e-10	-9.16838 1.05524e-05 -4.50567e-06 2.47308457253953e-07 40
20 2	-9.51680657526343 -1.19499813184154e-17 0 7.21486127204705e-10	-9.16845 2.16088e-05 6.67235e-06 4.99873917907648e-08 60
4 2	-9.07566889476533 -8.13245687303709e-07 2.7832e-08 2.76462378243281e-16	-8.65901 0.000290036 2.29503e-05 6.85165388103873e-10 12
4 2	-9.07560802141236 -3.1426673621346e-06 -1.61727e-06 1.80995207830771e-07	-8.65896 0.000401726 -8.45685e-05 3.32869858161497e-07 8
5 2	-9.26585950723866 1.40729537256605e-07 -3.44085e-08 1.99683688461803e-11	-8.81093 0.000247865 -0.000123104 8.02895199540432e-08 10
5 2	-9.26585950725547 1.70012051790164e-14 4.70735e-13 1.00643528674233e-11	-8.81093 8.5743e-05 3.0467e-07 3.86978080190114e-09 15
6 2	-9.30483813119017 3.39474579988681e-17 6.77698e-11 1.20140036407417e-09	-8.9828 4.72169e-05 3.64185e-07 3.08410705277985e-08 12
6 2	-9.30483817409029 9.57490099461168e-17 6.77698e-11 3.95318537831966e-10	-8.9828 4.65141e-05 3.0184e-09 5.60584007272706e-12 18
7 2	-9.34100630606408 -7.77785213229136e-13 0 1.67087195491156e-09	-9.06528 7.72273e-06 4.37989e-06 1.04010727365597e-07 14
7 2	-9.34100630588314 -7.77943093919157e-13 0 1.67237084796247e-09	-9.06527 -6.61843e-09 -9.1531e-09 6.35692455963484e-10 21
8 2	-9.38004458911543 6.59951466485873e-14 1.7053e-13 9.62377889462528e-08	-9.10478 1.05136e-06 1.14363e-08 1.10125130953557e-10 16
8 2	-9.38004063521966 -1.39052867958059e-12 -3.00204e-13 6.44679108752296e-10	-9.10478 1.04028e-06 3.2685e-10 1.94234138930285e-11 24
9 2	-9.41277077472039 5.80037543082634e-12 1.00204e-09 4.46647864579083e-08	-9.12127 5.56058e-05 1.82877e-06 1.53250800122154e-07 18
9 2	-9.41276932438368 2.7926079317909e-11 -1.29674e-13 8.18155635566681e-10	-9.12127 5.56048e-05 1.82981e-06 1.53251708878679e-07 27
10 3	-24.6409069995248 -2.291791383012e-05 -1.32641e-07 7.16961943741759e-05	-24.0208 0.00604149 -0.00315483 0.000195880119002813 20
10 3	-24.6577322002218 -1.52026360790329e-05 7.15128e-06 2.25305612183097e-05	-24.0345 0.00842469 -0.000593001 4.55891940575985e-05 30
11 3	-24.645502065731 -3.32337790114631e-06 1.92507e-06 0.000155774244165873	-24.0444 -0.00456732 -0.00514067 0.000325393730462409 22
11 3	-24.6670571749077 -1.96932226620267e-05 -1.7496e-06 2.10262181473481e-05	-24.0632 0.000532963 0.000271875 4.89966208622035e-05 33
12 3	-24.6442649384545 4.05872776560482e-05 -9.54817e-06 0.000317743051409166	-24.0499 -0.00835454 -0.00856451 0.00109505265443485 24
12 3	-24.6745089819666 -4.10481539181665e-05 -2.31766e-05 3.98148821587916e-05	-24.0742 -0.000549389 -0.00078163 9.0224335841478e-05 36
13 3	-24.6382698937204 3.79830820478634e-05 3.55868e-05 0.000433428874562357	-24.054 -0.00669231 -0.00764355 0.000593417897035515 26
13 3	-24.677932910435 -5.12124751988162e-06 3.68003e-05 0.000150654870652196	-24.0783 -0.00220278 -0.00262249 7.67967720202014e-05 39
14 3	-24.6400008748216 4.23145794426456e-05 -7.84872e-05 0.00149251611350593	-24.0713 -0.00870353 -0.0079283 0.000599718335087479 28
14 3	-24.6937747118992 1.56696391380876e-05 5.05211e-05 0.000388802563345516	-24.1017 -0.00298325 -0.00317153 0.000148566942870821 42
15 3	-24.6488672353739 -1.21355580024562e-05 0.00032665 0.00170399482132997	-24.0779 -0.00883504 -0.00771071 0.00321446484148463 30
15 3	-24.6998240888099 -5.60599206404387e-06 0.00012944 0.000300925278580435	-24.1114 -0.00276888 -0.003145 0.000536638244120579 45
16 3	-24.6534686153083 4.07596956358289e-05 1.26516e-06 0.00116374871875949	-24.0903 -0.00860641 -0.00855958 0.000988097608558053 32
16 3	-24.7111232937217 1.77819506121837e-05 -1.89432e-06 0.000400488182068341	-24.1187 -0.00119154 -0.00224757 0.000110638092406619 48
18 3	-24.6486999509453 1.28258887927137e-05 1.35236e-05 0.000953125013623617	-24.1013 -0.0107934 -0.0114454 0.00137485182533089 36
18 3	-24.707920431738 -1.043868292291e-05 -3.41211e-05 0.000310570088396672	-24.129 -0.00187953 -0.00214641 0.000138131635430808 54
20 3	-24.5995272835344 -2.03910221012515e-05 -1.29168e-05 0.00306330011937866	-26.7026 0.725533 0.722957 0.838824415990098 40
20 3	-24.6935711369915 -2.98926528297929e-06 1.58997e-05 0.000811033181379074	-29.2102 -0.228881 -0.498571 0.413523553069754 60
4 3	-23.0077246190499 -0.00028636157777124 -9.21844e-05 2.07074510430359e-05	-22.4542 0.0056313 -0.00246787 2.94706709201679e-06 12
4 3	-22.9960775581236 -0.000180350254468908 -0.000114574 0.000129087490697672	-22.4471 0.00543308 -0.00204054 0.000158503211714049 8
5 3	-23.7440504755386 -2.25422840354335e-05 7.30631e-06 0.000282609006086521	-22.9388 0.00066035 -0.00148275 0.000285664742244743 10
5 3	-23.7560252708281 -1.44077636351613e-06 1.24981e-06 7.08894998732944e-05	-22.9438 3.85811e-05 -7.21806e-05 1.0125843309489e-05 15
6 3	-24.0371753978085 1.90422670707642e-06 1.89174e-06 6.61278284814578e-05	-23.3834 -0.00288148 -0.0215491 0.000158723360323694 12
6 3	-24.0442039136375 1.19911919695159e-08 6.57154e-08 5.58527825255839e-05	-23.3888 -0.000313581 -0.0206901 4.27378997384938e-05 18
7 3	-24.2718739488351 -0.000164449707836134 -1.57568e-08 0.000493550340996554	-23.7074 0.00297722 0.000957806 0.000203867765593655 14
7 3	-24.2752836482736 -0.000161301690857057 -5.67877e-06 0.00011670126087085	-23.7118 0.00340891 0.0018806 5.51581348627014e-05 21
8 3	-24.4982564013341 -0.00135779071201393 -3.10176e-06 0.000118516908643658	-23.869 -0.000588625 0.00164387 6.88532519903546e-05 16
8 3	-24.5058730144465 -0.00114705089463944 -4.31408e-06 2.86082629550101e-05	-23.8775 0.000140696 0.00211665 3.37633435349029e-05 24
9 3	-24.5833535715633 -0.000117051300677133 3.82158e-05 0.000214450854713207	-23.9575 0.00224275 0.00186151 0.000366110238120426 18
9 3	-24.5960515928121 -0.000205222252476588 1.06819e-05 5.61394324298526e-05	-23.9722 0.00697587 0.00601363 9.99539321767818e-05 27
10 4	-43.5916454654892 -1.23070531871572e-05 5.63121e-05 0.00714309959237872	-43.6078 -0.00239418 -0.00452436 0.00583594865719163 20
10 4	-43.6033207675898 3.83976689378464e-05 -2.72951e-05 0.00691845048591773	-43.6182 -0.00258751 -0.00411421 0.00536718744726744 30
11 4	-43.7378902189398 -1.13048381729707e-05 4.6565e-05 0.0088476464780534	-43.7397 -5.77735e-05 0.000288202 0.00659600152627842 22
11 4	-43.7543852914903 -1.20063504938267e-05 -1.92714e-05 0.00867836453529751	-43.7536 -0.000552748 0.000134291 0.00649546216793349 33
12 4	-43.7950697089236 1.36838703726051 -0.0105266 0.00671874125553342	-43.6592 -0.0018968 -0.00196015 0.00632081511341703 24
12 4	-43.8153210147235 1.36577921842081 -0.0103258 0.0061202990955261	-43.6769 -0.000229111 -0.00015463 0.00542562797495919 36
13 4	-43.8233019551591 0.000585672480778177 -0.000524359 0.0141543504134732	-43.834 0.00032855 0.00022046 0.0106251528878395 26
13 4	-43.8447266919232 0.000712841635661113 -0.00032978 0.0139519647608009	-43.8506 0.000123345 0.000133775 0.0101201681477545 39
14 4	-43.8435310683126 -0.00013308690357412 7.30362e-05 0.0159991717646278	-43.8559 -0.000741288 -0.00133172 0.0125654546569802 28
14 4	-43.8721434329961 -7.44150083793584e-05 2.78303e-05 0.0165214202592891	-43.8708 -0.000626226 -0.000675974 0.0120023672706165 42
15 4	-43.8633553315337 -0.00015635313317378 0.000932631 0.0178139818089234	-43.88 -0.00286772 -0.00408991 0.0139418005383944 30
15 4	-43.8885780576486 1.71758425835916e-05 0.000204208 0.0182832723213447	-43.8968 -0.000462341 -0.000897143 0.0128616190054433 45
16 4	-43.8846714202535 7.4404610313451e-06 7.5568e-05 0.019651204126837	-43.9033 -0.0019473 -0.00204452 0.0150403767903332 32
16 4	-43.9079398487215 -5.9249870730479e-06 1.03296e-05 0.0199653343367615	-43.9237 -0.00151142 -0.0013108 0.0149118598954431 48
18 4	-43.8927878091211 -2.51070015499324e-05 2.71615e-06 0.0233402675314921	-43.8967 -0.00341631 -0.0041019 0.0168218992417796 36
18 4	-43.9148546292732 -8.44318875861163e-05 -1.03701e-05 0.0238317914176558	-43.9203 -0.00306069 -0.0027981 0.0170921510134053 54
20 4	-43.8187993946282 2.54981659240233e-05 3.40813e-05 0.0201147949107539	-43.8877 -0.00579794 -0.00682457 0.0150636565498381 40
20 4	-43.8278325420601 -1.17501571164288e-05 4.62763e-06 0.0106939858201264	-43.9082 -0.00610998 -0.00662919 0.0149587130607148 60
4 4	-40.1488988757103 0.0549730344323069 -0.939432 8.88776576928862e-05	-39.7834 -0.0320215 -0.879054 4.79326107000589e-05 12
4 4	-40.1434512849489 0.054469753346261 -0.939189 9.58276989523233e-05	-39.778 -0.0317122 -0.879385 7.1994712051187e-05 8
5 4	-41.9313191541671 -0.0138024912927948 1.27715e-05 0.000333004097448605	-41.7243 0.00342247 0.000378837 0.000194050512912583 10
5 4	-41.9341577061901 -0.0163031287638932 -6.10624e-05 0.000138719195433584	-41.7295 0.000539286 -0.00018457 0.000147994868978884 15
6 4	-42.7853672776414 8.12710340518094e-05 0.959059 0.00057473450700083	-42.7862 -0.000277803 -0.0841201 0.000694850542830519 12
6 4	-42.7946538771137 1.04349699784881e-05 0.957946 0.000522105854508424	-42.7944 5.40591e-05 -0.0824803 0.000671327686232346 18
7 4	-42.3676274797506 1.85777538196052 -1.35656 0.00112983343585558	-42.3877 -0.00383253 -2.00525 0.00149391161305523 14
7 4	-42.3785439018602 1.85714036033192 -1.35622 0.00114644704947223	-42.3993 -0.00367643 -2.00179 0.00147062392453065 21
8 4	-43.3893195540355 1.5431150735793e-05 -0.102033 0.00244495217143982	-43.3326 0.00109761 -0.0222973 0.00361756749634174 16
8 4	-43.3938174960656 1.87179347371277e-05 -0.101921 0.00218407581488074	-43.338 0.00213145 -0.0212721 0.00347239833304337 24
9 4	-43.4119879639013 -1.25043297290739e-05 -4.85613e-05 0.00466831787372964	-42.7882 -0.0069472 -1.95273 0.00506036390829176 18
9 4	-43.423516360578 -4.3275321916645e-05 -8.06192e-06 0.00456746308662499	-42.8044 -0.00248751 -1.94588 0.00299544606532298 27


==> plots/scan_stability.txt <==
10 2.500000e+00	-9.44531236638663 1.41721872129724e-06 5.83993e-07 0.000116305415141271	-9.04216 -0.000114103 -0.000790944 0.000214408703080169 20
10 2.500000e+00	-9.44620179122212 -2.92378431116999e-07 3.65203e-06 5.20759682788821e-05	-9.0439 5.59653e-05 -2.21074e-05 4.03924362009021e-05 30
11 2.500000e+00	-9.45846225223133 5.81402258006567e-06 1.09345e-05 0.000158098889619569	-9.06894 0.000421797 -0.000706109 0.00031047179562883 22
11 2.500000e+00	-9.45943841909593 7.34623254599904e-07 -2.30698e-06 0.000170725997142223	-9.07054 0.000239259 2.97968e-05 3.81614519193271e-05 33
12 2.500000e+00	-9.47860398243649 -9.13940085274474e-07 -1.9298e-06 0.000245386623199053	-9.08769 -0.000859843 -0.00134211 0.000332674833187279 24
12 2.500000e+00	-9.47996399896397 -1.41791467040026e-06 -1.31403e-06 0.000161544149285156	-9.09103 0.000304712 -5.86622e-05 5.61829495894052e-05 36
13 2.500000e+00	-9.48876268781181 1.37958989834645e-06 1.09762e-06 0.000306608891589704	-9.09923 0.000923594 -0.000424173 0.000361161469203634 26
13 2.500000e+00	-9.49004166399012 1.65011144978903e-06 6.53116e-06 0.000166683585095994	-9.10114 0.000210107 -0.000213295 8.68209182394469e-05 39
14 2.500000e+00	-9.49926240780622 -7.55762574835054e-07 -3.18651e-06 0.000389376685031031	-9.10721 0.00124936 -0.000584981 0.000461323554619992 28
14 2.500000e+00	-9.50019830870561 -3.00285142971644e-06 1.13385e-05 9.02725166733318e-05	-9.10923 0.000635361 -4.26512e-05 9.45105352820632e-05 42
15 2.500000e+00	-9.50977142972248 2.17246842645858e-06 -1.38951e-06 0.000441644508954639	-9.11343 0.00176469 -0.000952267 0.000419707388022487 30
15 2.500000e+00	-9.51030283629622 -2.1603049830878e-07 4.28727e-06 2.46747679327959e-05	-9.11565 0.000378222 -0.000261787 0.000142863080434389 45
16 2.500000e+00	-9.51665203910768 7.2108609372539e-06 -2.90391e-06 0.000392422909657991	-9.11921 0.00201763 -0.000983822 0.00076274023411603 32
16 2.500000e+00	-9.51774246035748 1.56879885625499e-06 2.28061e-06 9.28274220541899e-05	-9.11908 -0.000149237 -0.000560395 0.000231017884920656 48
18 2.500000e+00	-9.52546767622557 4.17738771041907e-06 2.60598e-06 0.000438721590475462	-9.12592 0.00176151 -0.00109557 0.000725383497259444 36
18 2.500000e+00	-9.52777710732249 8.24097248113172e-07 -1.02753e-07 0.000199096344454825	-9.12719 -0.000670814 -0.000293096 0.000335426367311344 54
20 2.500000e+00	-9.52914539998829 1.04807631261737e-05 7.7327e-06 0.000683880565702075	-11.2097 0.96766 0.914966 -1.33950034585632 40
20 2.500000e+00	-9.53590746898868 7.87569746401305e-06 1.8202e-06 0.000265546943860649	-9.81608 0.531911 3.28904 -0.693888863442448 60
4 2.500000e+00	-8.99322841098813 7.62657613634712e-06 -3.94214e-07 1.7809641699048e-06	-8.29572 0.000906994 5.46427e-05 3.26046788639934e-06 12
4 2.500000e+00	-8.99110046995195 7.69814175980571e-06 -5.30206e-07 2.75756519602532e-05	-8.29382 0.000956323 7.26184e-05 3.8174379938813e-05 8
5 2.500000e+00	-9.13710240185479 -5.16543866151131e-06 -4.34856e-07 0.000164162930104515	-8.58851 0.000719834 6.53998e-05 0.000208558580816077 10
5 2.500000e+00	-9.13794901815313 7.37474664218307e-08 -3.51346e-05 1.57458240366814e-06	-8.58801 0.000621608 8.33442e-06 9.80983587877318e-07 15
6 2.500000e+00	-9.29790769513455 -1.38972703932795e-05 1.21464e-06 4.36987138954564e-05	-8.7555 -0.000402319 -0.000204415 4.40257147162281e-05 12
6 2.500000e+00	-9.29960774262872 4.36096694464427e-07 1.00103e-06 2.74944441314542e-06	-8.75585 2.20321e-05 -3.94053e-05 3.26110601075582e-06 18
7 2.500000e+00	-9.37454246761519 -2.79043210877489e-06 -4.20713e-07 0.000148047718009867	-8.85498 -0.000196183 -0.000508031 7.84853748084584e-05 14
7 2.500000e+00	-9.37627026852783 -4.30086716241007e-10 4.5523e-09 5.20200564839517e-06	-8.85583 1.53754e-05 -0.000105046 1.06229008058038e-05 21
8 2.500000e+00	-9.4009695326451 8.99059525035113e-06 -2.64501e-07 8.97686941130265e-05	-8.94601 -6.81524e-05 -0.000794476 6.95094796203415e-05 16
8 2.500000e+00	-9.40126131825485 5.57307343417197e-07 -1.00156e-05 2.15000034584501e-05	-8.94701 -1.49544e-05 3.13932e-05 1.5368195632711e-05 24
9 2.500000e+00	-9.4166815800824 7.72886499071472e-06 2.3369e-05 3.43234349184329e-05	-8.99766 -0.000196074 -0.000654928 0.000137864046643627 18
9 2.500000e+00	-9.41729712138082 1.90168405780206e-06 1.94619e-05 3.29772036758718e-05	-8.99873 -0.000101087 -5.4913e-05 1.83621553270294e-05 27
10 3.500000e+00	-7.84710180231337 -2.66368549755799e-06 -4.67542e-06 7.10446048310461e-05	-7.19224 -0.000357906 -0.000463751 0.000294446927747957 20
10 3.500000e+00	-7.84773824038632 1.34501279889024e-06 -4.47579e-07 1.02123032362991e-05	-7.19296 0.000121789 6.92128e-05 4.15789388663137e-05 30
11 3.500000e+00	-7.85765678843322 1.48983554067346e-06 1.09795e-06 0.000158472612139725	-7.22226 0.000169765 -0.000964978 0.000328381277431289 22
11 3.500000e+00	-7.85782224230469 2.68973094132499e-06 2.40046e-06 1.19159146787951e-05	-7.22339 0.000244319 5.60228e-05 4.17645097202313e-05 33
12 3.500000e+00	-7.8693012834623 5.08515803052589e-07 3.36399e-07 0.000116782849982834	-10.2943 0.396018 0.999718 -3.60730465980128 24
12 3.500000e+00	-7.87016514927932 5.88457751092824e-08 -3.4796e-07 1.70308150766401e-05	-15.8527 0.808954 4.5116 -0.807506755412214 36
13 3.500000e+00	-7.87757056965982 -1.07467540529788e-07 -7.24432e-07 0.00034529810628424	-9.79829 0.153229 0.999766 0.408425395047057 26
13 3.500000e+00	-7.87714797238039 -5.6883537068262e-07 -3.64418e-06 2.50080248665566e-05	-14.7875 0.832139 -0.315484 1.35321572257346 39
14 3.500000e+00	-7.88565385990455 -8.59612077047222e-08 1.69822e-07 0.000417930086919631	-9.3605 -0.509668 0.999936 1.05587923943688 28
14 3.500000e+00	-7.88478262800858 2.73684615664793e-07 -7.25917e-07 2.02804720227189e-05	-12.0992 1.46062 -21.3576 -0.672792257767279 42
15 3.500000e+00	-7.89245470643644 2.95994180315095e-07 4.87474e-06 0.000389888347037132	-9.7513 1.66353 1.14491 0.55479061145103 30
15 3.500000e+00	-7.89192874855739 2.47247396687215e-08 8.98379e-06 1.4914550988193e-05	-10.4233 -0.385372 0.265496 -1.87996094744549 45
16 3.500000e+00	-7.89515693588407 2.08090897613531e-05 -1.68223e-06 0.000266130534174248	-8.9314 0.0155869 1.43507 -1.31672891749855 32
16 3.500000e+00	-7.89548789162323 3.19272665581826e-07 1.24004e-07 4.1970426229156e-05	-8.5204 -2.76201 1.07719 -0.693888813955072 48
18 3.500000e+00	-7.89928434963173 -1.81534970276507e-06 -8.2824e-07 0.000242446884194108	-10.4124 2.36939 0.7862 1.3099945831755 36
18 3.500000e+00	-7.90079137014143 3.70980010848789e-06 -1.71615e-06 0.000181212710062535	-4.64955 0.88256 0.723488 0.0186768070887501 54
20 3.500000e+00	-7.90086449843525 2.26954084971793e-06 7.87624e-07 0.00047855785057773	-8.72383 0.994495 0.864376 229.340608948334 40
20 3.500000e+00	-7.90621943029861 -2.74692891169916e-06 4.30289e-07 0.000198097890325313	-3.399 0.925836 0.902638 0.029244409264379 60
4 3.500000e+00	-7.51087075702574 2.9493836430465e-06 3.11426e-07 1.67572767698774e-06	-6.47955 -0.00129119 0.000114326 8.54209855629218e-06 12
4 3.500000e+00	-7.50944118188347 2.61205958304589e-06 3.4105e-06 1.68783585120791e-05	-6.47836 -0.00137422 0.000116293 1.67098749231349e-05 8
5 3.500000e+00	-7.56398940050727 -1.82814630702265e-06 -3.32413e-06 7.44814110179667e-05	-6.78756 0.000243589 7.99622e-05 0.000255639259738006 10
5 3.500000e+00	-7.56414338729049 -1.99694152863e-08 2.50439e-05 2.02286858579717e-06	-6.7868 0.000177842 3.95127e-06 1.07544441770593e-06 15
6 3.500000e+00	-7.70992675308408 -2.50723424099347e-06 -1.24158e-05 1.84184456053425e-05	-6.90968 -0.0021742 -0.000286375 2.90626533439107e-05 12
6 3.500000e+00	-7.7109406224985 -6.65438158048426e-09 -1.0197e-06 3.86762176341415e-06	-6.90989 -0.00145296 -5.5554e-05 3.18947837140447e-06 18
7 3.500000e+00	-7.78187769417698 9.2256853456707e-07 -1.4483e-09 0.000156569865210319	-7.02616 -0.000173746 -0.000398253 6.44581393570556e-05 14
7 3.500000e+00	-7.78285686757744 -4.09558877784155e-09 3.03856e-08 3.63906106244866e-06	-7.02703 0.000178376 3.52975e-06 1.35729332730188e-05 21
8 3.500000e+00	-7.82335359536404 2.60701246181105e-10 -2.00728e-13 0.000198852402078861	-7.08718 0.000307505 -0.00039402 0.000102232987843619 16
8 3.500000e+00	-7.82329299835995 -9.78126541914537e-09 -9.31916e-07 1.8955799771107e-05	-7.08782 3.11979e-05 4.539e-05 1.97322789119029e-05 24
9 3.500000e+00	-7.83443143193293 -5.8511845640527e-07 -2.12962e-05 4.30509869012588e-05	-7.15912 -0.000734245 8.17193e-05 0.000128420218879549 18
9 3.500000e+00	-7.83497312308652 1.12127415275234e-06 -8.84454e-06 2.59101606362623e-05	-7.15893 -0.000213503 8.7572e-05 2.24760675020295e-05 27
10 3	-8.5969014655813 -2.33062309312748e-08 2.23461e-06 0.000129412071163504	-8.07459 -0.00197071 -0.00111059 0.000261551226215218 20
10 3	-8.5975302133013 -2.23263203076411e-06 2.81721e-06 6.71088428630631e-05	-8.07621 3.97825e-06 5.48015e-05 4.2533682354644e-05 30
11 3	-8.60982429283796 1.33769044989053e-06 -1.45568e-05 0.000191374862866186	-8.10421 0.000523946 -0.000801599 0.000299541589715439 22
11 3	-8.61054611309036 -7.21846648128743e-07 -6.79849e-06 0.00012647038138335	-8.10529 0.000211455 1.78559e-05 3.63610934923041e-05 33
12 3	-8.62456125331502 1.17031785842403e-07 -6.58383e-06 0.000290586266125585	-9.92935 0.323609 0.993806 -0.690014795782536 24
12 3	-8.62490546847882 9.98782378298425e-07 -6.80497e-06 9.20266419381091e-05	-16.3977 0.448274 4.74688 0.0727585037044009 36
13 3	-8.63326849741248 1.07585383862623e-06 -3.92268e-06 0.000333935796144752	-11.3967 10.2634 1.00493 1.31567551646355 26
13 3	-8.63384243731582 5.34034519819333e-06 1.059e-06 0.000142558089675414	-12.6158 2.83152 5.74038 -0.979684470119777 39
14 3	-8.64279511005793 7.94217887584853e-08 1.91875e-06 0.000385349125496502	-15.901 2.09573 0.996718 -0.739889812612968 28
14 3	-8.64257722526504 -1.20427473939322e-05 4.32528e-06 3.53469430391878e-05	-13.1601 0.665163 1.46873 1.26039317052034 42
15 3	-8.65129786312339 7.02164281562632e-07 2.63236e-07 0.000362117439358508	-9.58396 2.40531 1.0009 0.705655915302264 30
15 3	-8.65142373979126 3.16387447522838e-07 5.30108e-08 1.71707220422145e-05	-11.1492 0.834887 0.787257 0.735484000773984 45
16 3	-8.65615030883159 1.46515421033978e-06 -9.33708e-06 0.000355344652260621	-9.71844 1.38899 0.516593 1.30091858351099 32
16 3	-8.65639877033898 -3.34853854898202e-06 -2.10982e-05 3.82320400867222e-05	-12.3342 -0.596526 -2.24446 -0.693888087310584 48
18 3	-8.66242271141135 -3.11193259344839e-05 -1.51609e-06 0.000415098400637641	-10.8073 0.878214 1.07234 1.61922034374817 36
18 3	-8.66390982953212 -2.79282159954116e-05 3.91845e-06 0.000179658098497631	-15.4338 0.893046 -6.20519 -1.38567549588591 54
20 3	-8.6649952120417 3.21560342020463e-06 4.69434e-06 0.00061339915128239	-15.0575 0.185221 0.783502 1.5388880141227 40
20 3	-8.67105897114294 5.31648115259715e-07 -9.21679e-07 0.000216278579829407	-4.56852 0.594993 1.20663 0.0328174032168331 60
4 3	-8.1790168556488 1.04066925477146e-05 2.10446e-07 2.03824664851365e-06	-7.2896 -0.0010242 9.70648e-06 2.19711659580198e-06 12
4 3	-8.17710530788615 1.04463587696536e-05 -5.51579e-07 2.25179261122712e-05	-7.28913 -0.00110049 6.73809e-05 1.53790325089897e-05 8
5 3	-8.22844788133863 2.93269674693578e-05 -4.02004e-05 5.33371711453436e-05	-7.64618 0.000679448 7.01264e-05 0.000257020289499219 10
5 3	-8.22872685403155 1.69343122575841e-05 3.40929e-05 2.64104203728736e-06	-7.64549 0.000579432 5.71264e-06 9.68008157259815e-07 15
6 3	-8.45541730750677 2.81632378998642e-05 7.85852e-06 2.9885672637373e-05	-7.78753 -0.000414402 -0.000339868 0.00017064059302081 12
6 3	-8.45675866241862 -3.82706621809836e-08 9.94237e-07 3.73303741387911e-06	-7.78821 6.17185e-05 -9.25752e-05 9.24879144958328e-06 18
7 3	-8.53007923080362 -1.26340352395171e-06 1.32844e-08 0.000153113318426345	-7.89899 -0.00014685 -0.00045301 8.60765482993292e-05 14
7 3	-8.5314352540306 1.29507403551221e-08 2.29605e-08 4.23459808659004e-06	-7.8998 5.34359e-05 -3.64504e-05 1.09843403532001e-05 21
8 3	-8.56666003292831 -1.46586734807788e-07 4.1366e-09 0.000160217821742721	-7.97565 0.000177057 -0.000565716 0.000104235988037244 16
8 3	-8.56694170812281 -7.69907444958876e-08 -8.68466e-06 2.2668640425322e-05	-7.97649 -2.20591e-05 3.21985e-05 2.24128457065778e-05 24
9 3	-8.5810190410215 2.15835676994208e-07 1.91532e-05 4.2292630534746e-05	-8.02936 7.21135e-05 -0.000541769 0.000161007087263198 18
9 3	-8.5815893910333 -1.08956732806226e-07 2.88912e-05 4.06737534685521e-05	-8.02979 -0.000140144 -4.10903e-05 1.72980982323822e-05 27
10 4.500000e+00	-6.60595103951117 -3.99228094035732e-06 -5.56765e-06 0.000159992453872761	-8.9076 -0.13846 1.09499 0.621418305432373 20
10 4.500000e+00	-6.60625319401883 2.54612057661377e-07 1.88721e-07 6.97182175603919e-06	-26.2673 -2.10683 -2.13529 -0.649202326142135 30
11 4.500000e+00	-6.61551019297 1.04731784458349e-05 3.85504e-08 0.000243976499744987	-3.19537 0.423069 0.950337 0.010707053361682 22
11 4.500000e+00	-6.61545791142678 1.39397998227819e-07 -2.26683e-07 7.95207347139801e-06	-3.46704 0.365762 0.945227 0.00115200533642484 33
12 4.500000e+00	-6.61931208028764 -2.90881666083903e-07 1.05828e-05 0.000107900766812835	-7.68974 -1.07349 1.45721 -1.36350000261349 24
12 4.500000e+00	-6.61946305201977 9.77018382360834e-07 8.66557e-06 9.34855609591217e-06	-14.1177 -0.889116 3.11677 1.29585057854066 36
13 4.500000e+00	-6.62744419858172 2.80289729402e-07 1.59291e-06 9.25883805817548e-05	-8.47942 0.714042 0.989324 2.02466484931741 26
13 4.500000e+00	-6.62784591719406 -6.10092941798202e-07 1.55066e-06 1.25232767770297e-05	-14.0805 0.228617 1.11687 1.44368019047862 39
14 4.500000e+00	-6.63454855473505 3.70089255573131e-06 -4.57334e-07 8.93243528938301e-05	-14.6917 9.33065 1.02557 0.699421329595272 28
14 4.500000e+00	-6.63509004027895 -1.88107894189567e-07 3.49313e-07 2.1595733055854e-05	-12.3483 0.846665 1.25026 10.462066901798 42
15 4.500000e+00	-6.640696418719 -7.484018142015e-07 -1.13242e-07 0.000294320657681744	-8.44233 2.51276 1.01513 0.300888566136743 30
15 4.500000e+00	-6.63967562880018 1.86595189713158e-06 -4.2592e-07 2.50638767557217e-05	-9.0999 -0.983649 1.04181 -0.895545707571699 45
16 4.500000e+00	-6.64022014281248 -1.57575774937298e-06 6.41259e-08 0.000117628654805295	-7.57615 -0.358129 1.07693 -1.31688704242546 32
16 4.500000e+00	-6.64081509868865 7.58807187132898e-07 4.14762e-06 3.81414153637663e-05	-12.6953 -4.23891 -4.60978 -0.693889392013783 48
18 4.500000e+00	-6.64220836642771 1.73796280132296e-06 -7.82069e-07 0.000122919357801329	-4.0033 0.992099 1.22625 0.122941294748591 36
18 4.500000e+00	-6.64340527214595 -2.10467944449519e-06 5.93491e-07 7.03410062422273e-05	-3.51583 0.858809 1.13937 0.00671668880357321 54
20 4.500000e+00	-6.64583438646942 -6.24695791253565e-06 2.12895e-06 0.000278052196534218	-9.16485 0.848148 1.00068 -2.78439346198513 40
20 4.500000e+00	-6.64716510310222 -5.74218422427341e-06 -9.36686e-06 0.000153103534654744	-5.61832 0.742816 0.997019 -5.27801745774034 60
4 4.500000e+00	-6.33976574142905 9.83507888989779e-06 8.00328e-08 1.80312926021657e-06	-5.02222 -0.084281 0.000102551 1.29784066394674e-05 12
4 4.500000e+00	-6.33967967847352 8.98362347699633e-06 6.13549e-07 2.1708127536783e-06	-5.02158 -0.0843757 9.07088e-05 1.62748426111978e-05 8
5 4.500000e+00	-6.41283543624689 -1.32289376276323e-07 9.58451e-07 2.1870638537745e-06	-5.24453 -0.159722 0.000282938 1.17206300896999e-05 10
5 4.500000e+00	-6.4129396466523 -1.29561724328698e-07 1.0147e-06 2.24284637341963e-06	-5.2442 -0.15978 -2.66779e-06 2.66548571021897e-06 15
6 4.500000e+00	-6.48055484080234 -2.41912381027803e-06 4.24118e-06 7.69611565367073e-06	-5.40377 -0.000474761 1.55439e-05 5.48767284387444e-05 12
6 4.500000e+00	-6.48091885760459 2.22299060416431e-07 -2.10276e-06 2.87813457948741e-06	-5.40396 -2.23717e-05 -3.28226e-05 8.17009136842703e-06 18
7 4.500000e+00	-6.54606147816791 1.12890380254277e-06 5.35323e-06 0.000115855271218215	-5.47745 -0.0088564 -0.000276367 4.08232362285972e-05 14
7 4.500000e+00	-6.54649613878693 2.71780276343576e-07 -7.4418e-09 2.68496100503782e-06	-5.47769 -0.00852615 -1.96416e-05 4.15582853215489e-06 21
8 4.500000e+00	-6.59421271430895 1.64227251875718e-08 2.797e-08 0.000179224494054104	-5.56147 0.000343241 -0.000474069 0.000120325517677654 16
8 4.500000e+00	-6.59414327100473 9.88483116840314e-07 -2.94979e-07 1.85905056008107e-05	-5.56264 -5.74672e-05 3.26336e-05 1.68865633419624e-05 24
9 4.500000e+00	-6.59757097390169 -2.71998139938362e-07 2.10101e-05 3.33658506705652e-05	-5.60509 -0.000311458 -8.03355e-05 0.00010893143137328 18
9 4.500000e+00	-6.5981565285174 6.87617892954767e-07 1.05588e-05 2.47152453732497e-05	-5.60482 -0.000259826 1.27368e-05 3.2628649959829e-05 27
10 4	-7.18839553405901 -3.33521879428318e-06 7.22641e-07 7.83870933660247e-05	-8.21328 -0.236143 1.72854 -1.30550436893869 20
10 4	-7.18897762313105 -1.94200231419701e-06 -9.6209e-09 8.01715333190251e-06	-22.8411 -3.39935 -6.36187 0.813370495995294 30
11 4	-7.19344583083446 -1.91256837000706e-06 3.90071e-06 8.56494229424709e-05	-9.17916 0.0846697 0.960748 -44.9066375796658 22
11 4	-7.19395165106947 -3.3750356887019e-07 2.46874e-07 9.16272067020173e-06	-13.0087 -2.06098 0.696326 0.660577991334603 33
12 4	-7.19924942782385 -3.37134025408387e-07 -1.15151e-05 8.77756611927069e-05	-6.36199 -0.00704604 0.870947 -1.61258776911524 24
12 4	-7.19987454233863 -8.77129965361212e-08 -8.15821e-06 8.60441580752611e-06	-13.913 -0.431316 -2.54382 -1.11477826211057 36
13 4	-7.20519231640522 4.99406419136872e-06 1.53594e-06 0.000243481493477425	-9.52731 0.290613 1.00106 -2.54478519853418 26
13 4	-7.20568011643319 -5.48038314070534e-06 -1.45733e-07 7.28013603487013e-05	-12.6932 -0.321694 1.00725 -0.618082369171233 39
14 4	-7.21771863057233 2.55212284443662e-06 1.58517e-06 0.000116211208481807	-8.32856 -0.865533 0.99913 -0.693251877861664 28
14 4	-7.21817114157432 -1.91650599714292e-07 -1.63282e-05 1.86436683359963e-05	-11.4188 1.33518 1.40158 0.25428536298318 42
15 4	-7.22510991558105 4.60244141027509e-08 -1.37677e-07 0.000414173616918068	-8.5388 2.03821 1.04482 0.338027088128987 30
15 4	-7.22392459777606 1.157135879482e-07 -1.23344e-06 1.38916301943702e-05	-10.2203 0.789737 0.813863 0.894565350800692 45
16 4	-7.22571480220371 -2.48494986331861e-05 -1.2241e-06 0.000164115878873354	-8.18095 1.16093 0.743649 1.32568660195378 32
16 4	-7.22600584647967 -5.10353327228636e-06 -5.55997e-06 3.46664852373951e-05	-7.85497 -1.35888 -2.02391 -0.693882972901168 48
18 4	-7.22745405705514 -3.30087690149155e-05 4.70762e-05 0.000153788226514126	-4.07936 0.828662 0.758945 0.125645237357994 36
18 4	-7.22887899335872 -3.61223438685311e-05 2.74287e-05 0.000131130886831004	-3.19814 0.838883 0.684909 0.0120146069666771 54
20 4	-7.23103978906526 2.37916553419469e-07 1.55114e-06 0.000291518297874227	-2.06055 1.04522 1.22559 0.178168396067804 40
20 4	-7.23371892419994 -5.51972913143605e-07 9.03665e-06 0.000201958665129048	-3.58307 1.01429 1.10464 0.0322904874856349 60
4 4	-6.88671756402901 5.23264088814548e-06 -1.36545e-07 1.79996805690081e-06	-5.7287 -0.0198117 9.40449e-05 9.0310163525196e-06 12
4 4	-6.88630767346111 -7.95877137865081e-06 8.62043e-07 6.49582053263233e-06	-5.72786 -0.0198879 7.8601e-05 1.6899693417598e-05 8
5 4	-6.97483498097083 -3.71879831850483e-07 -1.07629e-05 2.59015052814101e-06	-5.97844 -0.0231906 0.00028048 3.73192614330944e-05 10
5 4	-6.97497282592577 -3.20126598818068e-07 -7.67747e-06 2.24559065756276e-06	-5.97809 -0.0234802 1.46332e-05 1.07750782177434e-05 15
6 4	-7.05324361155136 5.75162112409489e-07 5.39584e-06 1.18782390993254e-05	-6.12584 -0.000429405 -4.40069e-05 5.81763699594787e-05 12
6 4	-7.05382942868379 -1.24536113076806e-06 -2.92237e-06 2.78893237063849e-06	-6.12606 1.7201e-05 -4.00774e-05 6.9100691720472e-06 18
7 4	-7.12339244962223 -5.3704047694135e-08 -1.24477e-07 0.000157505318941461	-6.23287 -0.000154935 -0.000150095 0.000117730015445779 14
7 4	-7.12403428534037 1.48883382163588e-07 1.54827e-06 2.96026227560977e-06	-6.2328 -1.57092e-07 1.05332e-05 7.76757059509652e-06 21
8 4	-7.16896159779083 2.57302997927131e-08 2.3826e-09 0.000235854409277331	-6.28715 0.000284195 -0.000440166 9.13780870121527e-05 16
8 4	-7.16868144032535 -2.71456915008038e-07 3.3517e-09 1.77979847796564e-05	-6.28793 -4.1562e-05 -1.9852e-05 1.62187992302346e-05 24
9 4	-7.17580106295066 2.55090725851531e-07 -7.90774e-08 4.01730765063046e-05	-6.35637 -0.000171201 0.000412867 0.000132501207791647 18
9 4	-7.17619188448091 5.63230185383554e-06 -1.13654e-05 1.00760726660097e-05	-6.35592 -0.000206249 3.99174e-05 2.56317134811936e-05 27
10 5.500000e+00	-5.65727040438479 -3.57443885951741e-07 8.15913e-07 7.23486797897227e-05	-8.30513 -1.30653 1.08758 0.898553528409606 20
10 5.500000e+00	-5.65738573482852 -4.4440449804492e-07 -6.7527e-06 7.77295844117274e-06	-19.7208 5.33954 12.9598 -0.745202999171267 30
11 5.500000e+00	-5.66510890704365 -2.21615570120473e-06 1.57867e-06 0.000289189761444132	-1.393 0.529546 1.12237 0.0291819714163111 22
11 5.500000e+00	-5.66461431826949 -2.44373283105753e-07 -1.53036e-06 7.88239265242592e-06	-2.26075 0.38202 1.21472 0.00254734082547049 33
12 5.500000e+00	-5.66900416042061 2.67545865295128e-06 -9.42785e-06 0.000116186795563284	-8.10878 0.125856 1.00939 3.54480397641901 24
12 5.500000e+00	-5.6691806240396 -9.75879376450411e-07 -1.1297e-06 8.0806950666699e-06	-2.36847 0.492296 0.795398 0.00134238611690989 36
13 5.500000e+00	-5.67446050549941 7.21485141436107e-07 3.7246e-08 1.79548496809356e-05	-31.2978 -10.2557 1.09749 -1.34305119025889 26
13 5.500000e+00	-5.67537639805466 -1.28282466415122e-07 -9.00293e-07 9.15896960960594e-06	-13.6161 1.09519 0.600615 -1.3657972053911 39
14 5.500000e+00	-5.67701271090035 2.49402813323653e-06 -1.69974e-05 2.63746361638305e-05	-6.02996 -0.263213 1.09601 -0.574784055794897 28
14 5.500000e+00	-5.67786689806442 3.09972865707956e-07 -6.71338e-05 1.07644228313018e-05	-2.47721 0.587529 0.955485 0.0408577461747165 42
15 5.500000e+00	-5.67966878833266 -6.58151088141516e-07 1.32682e-07 2.64808314944984e-05	-8.1151 2.86751 1.0141 0.569924251926111 30
15 5.500000e+00	-5.68054782111995 -4.06116574163187e-08 -1.56462e-07 1.46370256474187e-05	-9.05475 -0.315467 0.787092 -0.728605125176896 45
16 5.500000e+00	-5.68076392669408 1.63038953968867e-06 4.82811e-07 6.00249212285667e-05	-6.79965 2.69544 0.961017 -1.27042545454641 32
16 5.500000e+00	-5.68161984323321 4.02524144140458e-07 -1.27617e-07 3.07991464007186e-05	-8.74152 -0.203716 1.15292 0.683372678423591 48
18 5.500000e+00	-5.68210342707471 -2.23297627446818e-06 -1.03737e-05 0.000136369454546196	-5.91115 0.297015 0.945555 0.336387470745208 36
18 5.500000e+00	-5.68340028004176 -1.27750216264702e-07 -2.5068e-07 2.02473455465757e-05	-7.91455 1.03885 1.14622 -4.28777034151046 54
20 5.500000e+00	-5.68474952505856 5.70599636544333e-08 -1.27083e-06 0.0001673976041297	-4.0719 0.512577 0.961334 0.208176116908898 40
20 5.500000e+00	-5.68555725044129 5.88530368211143e-07 4.18146e-07 9.19276316140642e-05	-1.85808 0.593941 0.943135 0.0670460011349048 60
4 5.500000e+00	-5.43928405783782 -2.76426638884386e-07 7.64169e-08 1.76429864424636e-06	-3.73762 -1.02713 3.72252e-05 3.73499022379279e-06 12
4 5.500000e+00	-5.43924572612036 2.38760017142597e-07 1.55336e-08 1.63599672069492e-06	-3.7378 -1.02752 0.000266614 5.5491128883844e-06 8
5 5.500000e+00	-5.48439144221865 -2.15429327667625e-07 -1.9521e-06 1.28506896064114e-06	-3.98635 -0.478655 0.000209294 1.28543586737817e-05 10
5 5.500000e+00	-5.48447329871073 -1.35204234993132e-07 -2.52849e-08 1.17097402165097e-06	-3.98591 -0.478571 1.90972e-05 2.12511108179005e-06 15
6 5.500000e+00	-5.54144347747228 -9.02826825258107e-07 5.45952e-07 4.20990550615488e-06	-4.11999 -0.00128921 6.65173e-05 6.27760220770919e-06 12
6 5.500000e+00	-5.54155913232607 -9.97392808135822e-08 5.48303e-07 2.15075783129907e-06	-4.1198 -0.00107397 -1.34555e-05 5.65248448797813e-06 18
7 5.500000e+00	-5.59818610567459 -8.68542291993651e-08 7.32442e-06 3.0449531587231e-06	-4.21896 -0.00085074 7.11248e-05 6.75858180130607e-05 14
7 5.500000e+00	-5.59838872319664 3.99482860133707e-08 1.06301e-10 2.09853972813746e-06	-4.21885 -0.000726697 4.05536e-05 1.24070972642066e-05 21
8 5.500000e+00	-5.64813836341675 2.57276179527199e-09 1.3767e-07 3.87869743088459e-05	-4.26845 7.78703e-05 -0.000280863 4.45457190532773e-05 16
8 5.500000e+00	-5.64820395721751 -2.83744630846794e-08 -1.15164e-06 5.28919493421194e-06	-4.26964 -4.53929e-05 3.80969e-05 1.54832911121125e-05 24
9 5.500000e+00	-5.65107618001419 -1.14009146207072e-06 -1.24926e-05 4.08515492164236e-05	-9.42013 -0.24489 0.900671 -0.976181629172591 18
9 5.500000e+00	-5.65129567395831 3.55501882078058e-07 -1.66597e-05 7.37734689299343e-06	-9.41853 1.10312 0.864919 -0.683034806356846 27
10 5	-6.10059480411942 -3.40345357022209e-07 4.02035e-06 7.45151896683425e-05	-10.4534 -0.957562 4.10936 -0.532838149729449 20
10 5	-6.10085387513461 -2.37373622945236e-08 -5.92099e-06 8.45797554517333e-06	-29.3504 -0.600652 -3.25711 0.669039872821476 30
11 5	-6.10950448913329 2.8441987295208e-07 1.19469e-06 0.000329448809475613	-2.33416 0.570011 1.17626 0.0228016344358507 22
11 5	-6.1089737419341 2.9198237153083e-07 -8.72605e-07 9.63947098493808e-06	-2.85928 0.333511 1.1417 0.00259792663285148 33
12 5	-6.114102689701 4.7914984945812e-06 -5.59589e-06 0.000176200188873391	-9.70877 -4.68007 1.37378 1.27466719298423 24
12 5	-6.114041015974 5.6643499318932e-06 -1.2516e-06 8.11088780316362e-06	-16.305 -0.980969 -1.21671 -1.29838909767393 36
13 5	-6.11940820188845 5.82799603059299e-06 -6.94502e-06 4.40704934566636e-05	-7.28694 3.49901 0.973023 -0.539660632489862 26
13 5	-6.12022100710819 6.63895764184234e-06 2.18417e-06 1.06648905508976e-05	-3.34695 0.602254 1.29446 0.000129538089968569 39
14 5	-6.12304717456064 6.38566544653404e-08 -6.43094e-07 8.2988525381051e-05	-7.41234 -0.45871 1.01998 -0.695494489078787 28
14 5	-6.12381596249668 5.01039738515532e-08 3.66261e-08 2.0634127812174e-05	-12.2657 0.922971 1.05311 0.270168243721569 42
15 5	-6.12717132446453 -3.08208607829874e-07 -2.31588e-08 0.000121804666035587	-7.13343 2.94738 0.7213 3.27473149920688 30
15 5	-6.12751150938689 3.00930280144212e-07 -5.10537e-07 2.07254832551395e-05	-9.10954 1.0821 1.10696 -0.454737254001876 45
16 5	-6.12886855582253 1.25786137771422e-06 7.06476e-08 6.53406999907114e-05	-7.53742 0.75662 0.865081 -1.31665200348501 32
16 5	-6.12951525423558 -7.53393483281803e-08 -2.13206e-06 3.62339703073088e-05	-7.63369 -0.156285 0.958407 0.695282468186791 48
18 5	-6.1306287397347 -1.29529109343701e-06 -5.99896e-06 0.000126599426908193	-3.58223 0.974262 0.706223 0.150092955886257 36
18 5	-6.13166537694062 1.5171526795677e-06 -5.62101e-07 3.79566611012465e-05	0.140661 1.0699 0.0751102 0.459996973775722 54
20 5	-6.13355980079281 -1.35598814581567e-05 2.79967e-07 0.00020965603284377	-0.251783 0.440917 0.917143 0.278438145540764 40
20 5	-6.13447140438229 -2.24112422488694e-07 4.59972e-07 0.000117883718426262	-2.26986 0.767455 0.942793 0.0147397136053729 60
4 5	-5.86036030018269 2.18799110448739e-06 1.32413e-07 1.75456674294358e-06	-4.31051 -1.20798 4.984e-05 1.12363692546966e-05 12
4 5	-5.86029284942252 1.87625098194144e-06 -3.17992e-07 1.83553588444423e-06	-4.31057 -1.20818 0.000264803 4.11469227322292e-06 8
5 5	-5.91322023451311 -6.07517443124064e-07 1.2002e-06 1.50288957445095e-06	-4.59146 -0.302856 0.000260942 2.33853940257547e-05 10
5 5	-5.91332047577548 -5.00090081450612e-07 7.1001e-12 1.28258202094263e-06	-4.5911 -0.302868 8.6941e-07 4.65727830622911e-06 15
6 5	-5.97988240142324 -2.54945739741608e-07 6.52169e-07 5.45540853969121e-06	-4.7302 -0.000350972 5.99542e-05 1.14766340786033e-05 12
6 5	-5.9800635146763 -1.36403777113714e-07 5.57187e-07 2.5646027226364e-06	-4.72987 -0.000164329 -1.7224e-05 4.61532532814426e-06 18
7 5	-6.04081097989732 -8.75671742864466e-08 3.86229e-06 3.90928517035454e-06	-4.83661 -0.000193196 3.56231e-05 6.67733488432731e-05 14
7 5	-6.04114284328576 -1.20107439776414e-07 -3.1398e-09 2.39797346404829e-06	-4.83645 -0.000108789 3.22776e-05 1.26426974709005e-05 21
8 5	-6.09063931087576 2.6370303769091e-07 5.70308e-06 0.000184786831224513	-4.88904 0.000321771 -0.000440357 0.000123886382568846 16
8 5	-6.09036922207626 7.38815556208805e-06 1.81044e-06 7.84104072723781e-06	-4.89013 -6.94099e-05 3.74998e-05 1.69412776759025e-05 24
9 5	-6.09356277810681 1.67737413489868e-06 -1.63181e-05 3.91407792545173e-05	-10.7911 -0.168446 0.843354 -0.108425232008686 18
9 5	-6.09393506675568 6.91407173466704e-06 -1.24505e-05 1.23016913837699e-05	-9.32738 0.586813 0.920478 -0.633140920700701 27
10 6	-5.26664327864419 1.59238988151761e-07 -6.51449e-06 8.71333838010238e-05	-2.65669 -0.75182 0.941482 0.0921722329978396 20
10 6	-5.266786516318 3.31529430645447e-06 -2.5784e-07 9.53252202888794e-06	-3.89211 -0.262199 0.984911 0.0533682784965004 30
11 6	-5.27320862613666 -1.79873514409568e-07 -7.0756e-07 4.82753778052725e-05	-0.390735 0.597121 0.757043 0.0747823193162749 22
11 6	-5.2735620191364 8.67150857369881e-08 -7.48696e-07 1.12525652682073e-05	-1.70492 0.346911 0.835058 0.00122798322806898 33
12 6	-5.27649031474484 6.64408675285326e-06 2.12135e-06 8.38028301314672e-05	-7.31426 1.06191 0.910125 0.256560893675453 24
12 6	-5.27675636292445 -7.00342245650402e-06 7.88895e-07 2.10532361312974e-05	-13.6795 -1.25249 1.29565 1.26789919871377 36
13 6	-5.28224808208395 -8.10001051923265e-07 1.21862e-06 7.53098148966627e-05	-6.07085 -5.43639 0.869193 -0.691088142736126 26
13 6	-5.28282932094207 -2.22640576220132e-07 5.96152e-07 1.85811099849726e-05	-12.1176 -0.899188 1.0577 0.692112158895365 39
14 6	-5.28338947932526 6.87890813241775e-06 -4.40324e-08 8.57070106973623e-05	-4.57059 -2.76896 1.10178 0.77597929154475 28
14 6	-5.28396721649402 -6.00923330256343e-08 9.09948e-07 1.80408336866672e-05	-10.7581 0.991013 0.741263 1.58047853784724 42
15 6	-5.2850204482423 -5.39806994810936e-06 3.51265e-06 7.98550121651328e-05	-7.7847 0.112368 1.05548 -1.02195031914452 30
15 6	-5.28574450545269 3.36569704624924e-07 -2.13072e-06 1.86254772822456e-05	-9.76127 0.915283 0.781496 0.613702145834075 45
16 6	-5.28661654067946 1.28554070297692e-06 4.04053e-06 7.40615230083243e-05	-1.14832 0.294705 0.647546 0.00265545002932016 32
16 6	-5.28746246204807 -7.45061895123271e-07 4.8186e-08 2.36369219656392e-05	-0.940277 0.475733 0.249614 0.141177481876253 48
18 6	-5.28828014544218 8.40800127157996e-07 1.14306e-06 0.000111471388586251	-6.15736 -0.382874 1.00588 -0.55127071367315 36
18 6	-5.28935032182168 4.65687243026e-07 -6.20134e-08 1.69929065036134e-05	-21.3133 2.35112 1.78609 1.2748922196037 54
20 6	-5.29021878988376 -1.42062280932191e-05 3.98941e-06 0.000140201265427803	-5.8335 0.291027 0.976319 2.43784657327799 40
20 6	-5.2912353053835 8.96920320754568e-07 4.81064e-07 8.41208096862615e-05	2.01999 0.883366 0.863643 -1.43021723813813 60
4 6	-5.06822299659049 3.80798152004036e-07 -8.92278e-08 1.59192123213908e-06	-3.1892 -1.11492 1.39194e-05 1.28413357761984e-06 12
4 6	-5.06819585615333 2.22348828852331e-07 -1.72394e-08 1.46961651931096e-06	-3.18953 -1.11539 0.000292641 4.64979527041072e-06 8
5 6	-5.10891608404363 2.31628444915741e-07 5.57091e-06 1.04731177050997e-06	-3.42637 -0.575774 0.000164968 7.84797317774758e-06 10
5 6	-5.10896943502852 -8.20437518443684e-09 3.4251e-06 9.50128520836017e-07	-3.426 -0.57572 1.659e-05 3.08998883264651e-06 15
6 6	-5.15525604979607 4.75201688222154e-06 2.90512e-06 2.11339437222571e-06	-3.53339 -0.0103719 0.000117667 2.70129285426364e-05 12
6 6	-5.15531709414796 1.51964150013617e-08 5.49533e-07 1.7390136641066e-06	-3.53324 -0.0103074 -1.64734e-05 6.33950472252418e-06 18
7 6	-5.2091535312235 4.6657441703582e-09 -6.49338e-06 2.37586227438691e-06	-3.64019 -0.00826296 7.96191e-05 4.87930429186506e-05 14
7 6	-5.20935755962252 -3.4580647451446e-08 -2.00018e-12 1.81082371544589e-06	-3.64025 -0.00818704 4.32665e-05 1.78092981740811e-05 21
8 6	-5.25892411746285 -1.84958934626445e-09 -5.04899e-10 3.93561330893893e-05	-12.7424 1.3 0.944903 -0.732313530990051 16
8 6	-5.25895037803421 2.27052262311012e-07 -1.06095e-06 5.0967500665823e-06	-21.8846 17.1562 1.00322 1.30976416515356 24
9 6	-5.26117411836833 2.67718609874013e-06 4.98675e-06 5.22117433171021e-05	-11.2072 -2.23688 0.922982 -0.93451381977627 18
9 6	-5.26137360042572 8.61132591040495e-06 -7.11942e-07 2.05272236629057e-05	-12.8119 2.48136 1.39641 -0.693773435726073 27

